A framework for continuum modeling of opinion dynamics on a network based on probability of connections

We propose a modeling framework to develop a continuum description of opinion dynamics on networks as an alternative to other models, like the ones based on graphons. In a nutshell, the continuum model that we propose aims at approximating the distribution of opinions as well as the probability that two given opinions are connected. To illustrate our framework, we focus on a simple model of consensus dynamics on a network and derive a continuum description using techniques inspired by mean-field limits. We also discuss the limitations of this approach and suggest extensions to account for dynamic networks with evolving connections, stochastic effects, and directional interactions.

==> data/sigma_0.012/rates.tsv <==
0.001	0.004125313604867317	0.004797843738887718	0.4531925977517363
0.01	0.01736854327326459	0.02129319671582425	0.433189174214367
0.1	0.15279642064439886	0.16450071785865053	0.4779167912851159
0.5	0.5653684848901284	0.32558048274186985	0.3112467443983104


==> data/sigma_0.012/rates_headers.tsv <==
mu	rates_micro	rates_mfl_multi	rates_mfl_single


==> data/sigma_0.012/var_mfl_mono.tsv <==
0.0	0.3268689345385125	0.3555168338399601	0.3511255764134919	0.3275959796128365
0.01	0.32432484902838804	0.35292266723632	0.3482964384726203	0.32468781321105067
0.02	0.32181060975075376	0.3503597858712533	0.34549854174126343	0.32180661987628967
0.03	0.31932618944980806	0.3478278531339974	0.3427313053710711	0.3189520947903087
0.04	0.3168714391036989	0.3453265372668274	0.3399944037451955	0.31612400057805123
0.05	0.3144461444688121	0.34285552720460855	0.3372876121204713	0.3133221234552659
0.06	0.31205004552326693	0.340414523325279	0.33461065456636935	0.3105462687458283
0.07	0.3096828797711063	0.3380032337777242	0.33196325314489267	0.30779624765159
0.08	0.3073443789530794	0.33562137304290807	0.32934512418277706	0.3050718446624963
0.09	0.30503426228868413	0.3332686601121005	0.3267559762906849	0.302372834240949
0.1	0.30275225985685644	0.33094481793681235	0.3241955201442024	0.2996989886281597
0.11	0.3004981029990847	0.328649572199397	0.321663469046004	0.2970500793525256
0.12	0.29827152550401664	0.3263826503228738	0.3191595389548226	0.29442587640298273
0.13	0.2960722653858152	0.32414378237521474	0.3166834454894457	0.29182614911937105
0.14	0.29390006011495273	0.32193270043754085	0.3142349058115686	0.2892506676636342
0.15	0.29175464890860137	0.3197491387728167	0.3118136402666474	0.286699203158477
0.16	0.28963577459936696	0.3175928342892953	0.30941937072936776	0.28417152805854096
0.17	0.2875431816547364	0.3154635249974715	0.30705182165506045	0.28166741651126925
0.18	0.28547661691406256	0.3133609507912475	0.30471072101235724	0.27918664386066006
0.19	0.2834358297079323	0.3112848535087287	0.30239579800032457	0.27672898732493423
0.2	0.28142057132514053	0.30923497664683486	0.30010678381500505	0.2742942260987203
0.21	0.2794305947574009	0.30721106608003945	0.2978434123816133	0.2718821414340106
0.22	0.27746565496997505	0.30521286972297196	0.29560542033534054	0.26949251680112585
0.23	0.2755255090161117	0.30324013706046904	0.2933925461026592	0.2671251373043985
0.24	0.2736099159739029	0.30129261983909045	0.2912045308308032	0.2647797899991988
0.25	0.27171863708074306	0.29937007229038853	0.2890411181128767	0.26245626390345994
0.26	0.2698514358131489	0.29747225077063494	0.2869020536653218	0.2601543500778382
0.27	0.26800807811293287	0.2955989144129017	0.284787085516788	0.2578738417758702
0.28	0.26618833211467435	0.29374982387354726	0.2826959642095355	0.2556145339543158
0.29	0.2643919685280699	0.2919247426096117	0.28062844241421026	0.2533762234980522
0.3	0.2626187607378177	0.2901234376508575	0.27858427517165635	0.2511587092252619
0.31	0.2608684855318535	0.2883456787211101	0.276563220005598	0.24896179193417745
0.32	0.25914092264063926	0.28659123719737756	0.2745650368247651	0.24678527441035428
0.33	0.25743585423238324	0.2848598864222298	0.2725894877205829	0.24462896127292547
0.34	0.2557530656777749	0.2831514039096958	0.2706363371868335	0.24249265887830734
0.35000000000000003	0.2540923475206157	0.28146557136596073	0.2687053519976899	0.24037617541987363
0.36	0.2524534947576653	0.27980217270547636	0.2667963009960151	0.23827932124184628
0.37	0.25083630440461935	0.27816099303484493	0.2649089554508179	0.23620190831404742
0.38	0.24924057460553525	0.2765418203301328	0.26304308872423926	0.23414375029729606
0.39	0.24766610684602522	0.2749444472738404	0.26119847612903563	0.23210466280109474
0.4	0.2461127090397206	0.2733686699049089	0.259374894820827	0.23008446331745494
0.41000000000000003	0.24458019490687427	0.2718142842197258	0.25757212394640805	0.2280829709949421
0.42	0.24306837967598147	0.270281085275933	0.2557899445927313	0.2261000067432654
0.43	0.2415770763177805	0.26876886958973445	0.2540281396125563	0.22413539326568277
0.44	0.24010609611805464	0.2672774367600751	0.25228649366210193	0.22218895503181976
0.45	0.2386552525897186	0.26580658746803654	0.25056479263369685	0.22026051824026427
0.46	0.23722436438631744	0.26435611892156846	0.24886282346363917	0.21834991069706172
0.47000000000000003	0.2358132540536141	0.26292582175510876	0.24718037453236769	0.21645696196615483
0.48	0.23442174275022698	0.2615154808087185	0.24551723571465842	0.2145815034339065
0.49	0.2330496449379539	0.2601248776043562	0.24387319844852595	0.2127233679885114
0.5	0.23169676691295346	0.2587537905393297	0.24224805550099776	0.210882389992517
0.51	0.23036290871883108	0.2574019912787128	0.24064160022406778	0.2090584058489358
0.52	0.22904786694046386	0.256069239465521	0.23905362613060563	0.2072512534606826
0.53	0.22775143520418478	0.25475527947282345	0.23748392682770944	0.20546077179849798
0.54	0.22647340127934118	0.25345984036685587	0.23593229625426218	0.20368680205027637
0.55	0.2252135418810051	0.2521826381049186	0.2343985290383448	0.20192918704592583
0.56	0.22397161779310845	0.2509233777659737	0.23288242048574043	0.20018777036702953
0.5700000000000001	0.22274737150072735	0.24968175364355844	0.23138376616432366	0.19846239775878963
0.58	0.2215405278494643	0.2484574475759296	0.22990236121497049	0.1967529167353414
0.59	0.2203507962233097	0.24725012567280982	0.22843799975457135	0.19505917578879253
0.6	0.21917787281206874	0.246059414031921	0.2269904744752549	0.19338102475807475
0.61	0.21802144195494408	0.24488493064801728	0.225559576623585	0.19171831572218112
0.62	0.21688117651353073	0.24372628553150713	0.22414509622794276	0.1900709020956351
0.63	0.21575673752813693	0.24258307759315015	0.2227468222002812	0.1884386378160667
0.64	0.21464777420421868	0.24145489832055145	0.22136454242637485	0.18682137929133918
0.65	0.21355392456558758	0.2403413353657995	0.21999804362043246	0.18521898425240219
0.66	0.21247481727370274	0.23924197582147588	0.2186471111324841	0.18363131140676509
0.67	0.21141007401839762	0.2381564093163311	0.21731152863258532	0.182058220445846
0.68	0.21035931196377686	0.23708423088265626	0.21599107781723192	0.1804995734059377
0.6900000000000001	0.20932208845627914	0.23602504343770975	0.21468553831567405	0.17895523335095037
0.7000000000000001	0.2082979470414957	0.23497845970075223	0.2133946877366894	0.17742506393192703
0.71	0.207286479751469	0.23394410337632227	0.2121183018022618	0.17590893065203866
0.72	0.20628728220556042	0.23292160939469383	0.21085615449099487	0.17440670050218995
0.73	0.20529995627158448	0.23191062316131833	0.2096080182892466	0.1729182417081155
0.74	0.20432411264508435	0.23091079907942214	0.20837366449501607	0.17144342282753963
0.75	0.20335937294118114	0.22992179861527515	0.20715286344110811	0.16998211486028092
0.76	0.20240537154693017	0.22894328799884126	0.20594538473283897	0.1685341896064735
0.77	0.20146175674160197	0.22797493606408306	0.204750997536313	0.16709952025643243
0.78	0.2005281912417134	0.22701641242220427	0.20356947091665806	0.16567798018739094
0.79	0.19960435209269387	0.22606738614055616	0.2024005740613661	0.16426944544030214
0.8	0.19868993001932306	0.2251275250339868	0.20124407647826356	0.1628737924468524
0.81	0.19778462837547844	0.2241964956018454	0.20009974815696363	0.16149089914230105
0.8200000000000001	0.1968881618790668	0.22327396353792966	0.19896735976032612	0.16012064355924704
0.8300000000000001	0.19600025515669295	0.22235959470849778	0.1978466826539486	0.15876290623823067
0.84	0.19512064133274268	0.22145305667633147	0.19673748889531692	0.15741756820955352
0.85	0.19424906074666506	0.22055402038050356	0.19563955119354207	0.15608451168386359
0.86	0.19338525984521385	0.21966216192050161	0.19455264291796473	0.1547636192321225
0.87	0.19252899054683453	0.2187771643927594	0.1934765380789329	0.1534547750185002
0.88	0.19168000975647354	0.21789857118450962	0.19241101123888552	0.15215786479835253
0.89	0.190838079115607	0.21702592491171702	0.19135583749950977	0.15087277433352833
0.9	0.19000296503967598	0.21615897481013724	0.19031079249293648	0.1495993908025045
0.91	0.1891744389288935	0.21529749205709417	0.1892756525581173	0.14833760121259693
0.92	0.1883522775399332	0.2144412675642654	0.18825019485715724	0.14708729599584616
0.93	0.1875362634886359	0.2135901104009225	0.18723419759223733	0.14584836442765653
0.9400000000000001	0.18672618573801708	0.21274384639956753	0.1862274402794869	0.14462069760517024
0.9500000000000001	0.185921840100628	0.21190231680773722	0.185229704061787	0.14340418633888777
0.96	0.1851230297040174	0.2110653769738423	0.18424077214271392	0.1421987236925657
0.97	0.18432956540115902	0.21023289504708426	0.18326043016836155	0.14100420424960075
0.98	0.18354126606654525	0.20940475069693368	0.1822884666458376	0.13982052145802337
0.99	0.18275795890697713	0.2085808339134898	0.18132467339905198	0.13864757128398972
1.0	0.18197947960063918	0.2077610439176488	0.18036884597680575	0.13748524839597706
1.01	0.1812056470728903	0.2069452880845867	0.17942078413950413	0.13633345153555784
1.02	0.1804361192391586	0.20613348097425382	0.1784802922454466	0.13519207936792588
1.03	0.17967073626327817	0.20532554349123283	0.1775471796169749	0.13406102961098526
1.04	0.17890939474585138	0.2045214020910476	0.17662126087616403	0.13294020248042127
1.05	0.17815200184233804	0.20372098812009334	0.17570235622091848	0.13182949703905378
1.06	0.1773984739083813	0.2029242372137353	0.17479029167235127	0.13072881680487583
1.07	0.176648735337547	0.20213108877599587	0.17388489929559306	0.1296380651139434
1.08	0.17590271760224602	0.2013414855312931	0.17298601732478586	0.128557144172319
1.09	0.17516035841835736	0.2005553731266048	0.17209349026426063	0.1274859578482977
1.1	0.17442160095960862	0.19977269980492343	0.17120716893816232	0.12642440999058244
1.11	0.17368639315251097	0.1989934161608837	0.17032691047758414	0.12537240867583696
1.12	0.1729546871290791	0.19821747488814268	0.16945257830962626	0.12432986646115993
1.1300000000000001	0.1722264386468786	0.19744483057915857	0.16858404208569747	0.12329669204546662
1.1400000000000001	0.1715016066148909	0.19667533811981477	0.1677211775695554	0.1222727929612401
1.1500000000000001	0.1707801526614262	0.195908757869275	0.16686386650444626	0.12125807768468831
1.16	0.17006204075409367	0.19514506679774696	0.16601199644899994	0.12025245755016639
1.17	0.16934723684448388	0.19438425293855457	0.16516546058370057	0.1192558468416196
1.18	0.1686357085837716	0.19362630769079625	0.16432415753456842	0.11826815882684122
1.19	0.1679274251068341	0.19287122487793107	0.1634879911647611	0.11728930602560858
1.2	0.16722235680464861	0.19211900003110144	0.16265687034931037	0.11631920019484984
1.21	0.16652047515440063	0.191369629811011	0.1618307087486001	0.1153577549792924
1.22	0.16582175256045784	0.19062311157054387	0.1610094245768013	0.11440488814433536
1.23	0.1651261622257418	0.18987944301215703	0.1601929403537009	0.1134605191158463
1.24	0.16443367802502132	0.18913862191423142	0.159381182689636	0.11252456606005012
1.25	0.16374427441157022	0.18840064592012445	0.1585740820664394	0.11159694637094991
1.26	0.1630579263862299	0.18766551236817564	0.1577715726048909	0.11067757546115184
1.27	0.16237460943078563	0.18693321815361907	0.15697359184880197	0.10976637220387586
1.28	0.16169429944830507	0.18620375963606847	0.1561800805532578	0.10886325871349126
1.29	0.16101697272016013	0.18547713259245974	0.1553909824703984	0.10796815998303837
1.3	0.16034260587664922	0.18475333215535567	0.15460624415111152	0.10708099934373733
1.31	0.1596711758559476	0.18403235277447613	0.15382581478375004	0.10620169977069614
1.32	0.15900263920033136	0.18331418821891413	0.15304964600345103	0.10533018060030064
1.33	0.15833682365448246	0.18259883156443407	0.15227769172495667	0.10446636527636223
1.34	0.15767368644850507	0.1818862751828759	0.15150990798295166	0.10361017942786903
1.35	0.15701321719811234	0.1811765107809806	0.15074625278230286	0.10276155113148938
1.36	0.1563554067428717	0.18046952940999259	0.1499866859283602	0.10192041113546635
1.37	0.15570024687184594	0.17976532148791297	0.1492311684927501	0.10108668782140513
1.3800000000000001	0.15504773009401257	0.17906387052643954	0.14847966423058126	0.10026030692967418
1.3900000000000001	0.15439784943979554	0.17836502913071098	0.14773213878131913	0.09944119398478732
1.4000000000000001	0.15375059836012142	0.17766873408414302	0.14698855895309748	0.0986292788035336
1.41	0.15310597060757186	0.17697497970816656	0.14624889264549773	0.09782449226647379
1.42	0.15246396012623264	0.17628376122172695	0.1455131087767587	0.09702676691192277
1.43	0.15182456097062652	0.17559507453734877	0.14478117719448924	0.09623603835443412
1.44	0.15118776723779986	0.1749089160984189	0.1440530686419914	0.09545224055786589
1.45	0.15055357299969693	0.1742252827436303	0.1433287547035167	0.09467530382932976
1.46	0.14992197227121026	0.1735441715838847	0.1426082077382177	0.09390515963817946
1.47	0.14929295894253358	0.17286557989057538	0.14189140083302718	0.09314174256503609
1.48	0.14866652679075334	0.17218950505245612	0.1411783077568109	0.09238498843839094
1.49	0.1480426694472263	0.17151594449183596	0.14046890291639327	0.09163483399041746
1.5	0.14742138037104582	0.17084489560294924	0.13976316129948504	0.09089121856393816
1.51	0.14680265283264338	0.17017635570223305	0.13906105845067993	0.09015408146978868
1.52	0.14618647989194378	0.16951032198643892	0.13836257045076816	0.08942335893258717
1.53	0.14557285441056075	0.16884679148370446	0.13766767387351442	0.08869898943494475
1.54	0.1449617690332666	0.16818576103567626	0.1369763457536585	0.08798091064514872
1.55	0.14435321615771887	0.16752722727932637	0.1362885635609944	0.08726906275536912
1.56	0.14374718796936894	0.16687118661804173	0.135604305175065	0.08656338694701668
1.57	0.14314367644409848	0.16621763522151983	0.13492354885383503	0.08586382521950346
1.58	0.142542673339669	0.16556656899477917	0.13424627320510882	0.0851703211883231
1.59	0.14194417018769473	0.1649179835744121	0.1335724571874712	0.08448281753448839
1.6	0.14134815831119368	0.16427187430667	0.13290208008730858	0.08380125640405574
1.61	0.14075462883143441	0.1636282362580707	0.1322351214980791	0.08312558189211681
1.62	0.14016357266963045	0.16298706421746564	0.13157156130540032	0.08245573767823833
1.6300000000000001	0.1395749737812782	0.16234835268788206	0.13091137967015998	0.08179166867733897
1.6400000000000001	0.1389887462505213	0.16171204986367707	0.13025455701553207	0.08113332087152705
1.6500000000000001	0.13840486041666053	0.16107810001114195	0.1296010740009914	0.08048064100124722
1.6600000000000001	0.1378233082882684	0.16044649619893192	0.12895091152449326	0.07983357625818256
1.67	0.1372440821208147	0.15981723172901396	0.128304050713498	0.07919207220355522
1.68	0.13666717439402262	0.15919030010164759	0.12766047291458174	0.07855607851711881
1.69	0.13609257777218137	0.15856569499921583	0.12702015968347988	0.07792554409237895
1.7	0.1355202850767304	0.15794341025401937	0.12638309277551057	0.07730041839282199
1.71	0.13495028926252287	0.15732343982704736	0.12574925413778493	0.07668064969926837
1.72	0.1343825833842666	0.15670577778894237	0.125118625901996	0.07606618740438115
1.73	0.1338171605702965	0.15609041830208428	0.12449119036390381	0.07545698354441936
1.74	0.13325401403461373	0.1554773555904194	0.12386692999146041	0.07485299032541375
1.75	0.13269313705450558	0.15486658392879957	0.12324582742342251	0.07425415741900472
1.76	0.13213452295974493	0.15425809765333393	0.1226278654537776	0.07366043519221233
1.77	0.13157816511660217	0.153651891136577	0.12201302703301244	0.0730717777829831
1.78	0.1310240569175109	0.15304795877588231	0.12140129526219565	0.07248814077912097
1.79	0.13047219177187494	0.15244629498370693	0.12079265338774073	0.07190947823126105
1.8	0.12992256309782652	0.15184689417869884	0.12018708479742789	0.07133574477761487
1.81	0.12937516431085283	0.15124975077740185	0.11958457300987053	0.0707668939413739
1.82	0.12882998878171922	0.1506548591730153	0.11898510166670995	0.07020287992443386
1.83	0.12828702988654464	0.15006221374209847	0.11838865454962455	0.06964365865059736
1.84	0.12774628099321111	0.14947180883535524	0.11779521556725196	0.06908918375093337
1.85	0.12720773545264663	0.14888363877812197	0.1172047687499335	0.06853941005973956
1.86	0.1266713865840664	0.14829769786384672	0.1166172982465318	0.06799429463587484
1.87	0.12613722767516428	0.14771398035479197	0.11603278832657311	0.06745379525504655
1.8800000000000001	0.1256052519804369	0.14713248046799351	0.11545122337506768	0.06691787200230992
1.8900000000000001	0.1250754527183034	0.14655319236750786	0.11487258789042436	0.066386487587593
1.9000000000000001	0.12454782305999901	0.14597611015138032	0.1142968664708251	0.0658596014505275
1.9100000000000001	0.1240223561282203	0.1454012278694494	0.11372404382098646	0.06533717336109461
1.92	0.12349904498105246	0.1448285390087323	0.11315410475912115	0.06481916236448755
1.93	0.12297788264872149	0.14425801333896882	0.11258703420781371	0.06430552659860944
1.94	0.12245886211793787	0.1436896306652308	0.11202281719206988	0.06379622317782187
1.95	0.12194197632742966	0.1431233837615128	0.11146143883704207	0.06329121219701198
1.96	0.12142721816720435	0.14255926546300196	0.1109028843639872	0.06279045476653963
1.97	0.12091458047805993	0.14199726865680537	0.11034713909751391	0.06229391253375028
1.98	0.1204040560493328	0.14143738626536906	0.10979418845678816	0.06180154770320518
1.99	0.11989562917776285	0.1408796112629765	0.10924401794755635	0.06131332301476421
2.0	0.11938926175254212	0.14032393667485257	0.10869661316045189	0.060829202126197135
2.0100000000000002	0.11888494335166615	0.13977035557095158	0.10815195978680071	0.06034915105473272
2.02	0.1183826663198146	0.1392188610644745	0.10761004360842516	0.059873134228866524
2.0300000000000002	0.11788242306162919	0.1386694463103837	0.10707085049626291	0.0594011159855385
2.04	0.11738420605053212	0.13812210450399123	0.10653436640929993	0.05893305830434253
2.05	0.11688800781271504	0.13757682887608413	0.10600057739346389	0.05846892301766791
2.06	0.11639382092561208	0.13703361267893438	0.10546946958013084	0.05800867318590522
2.07	0.11590163801288396	0.1364924491987595	0.10494102918183999	0.05755227381408645
2.08	0.11541145173526599	0.1359533317656789	0.10441524249655469	0.057099690421009076
2.09	0.11492325480559665	0.13541625374208716	0.10389209589341727	0.05665088903705148
2.1	0.11443703998118819	0.13488120852120628	0.10337157582669378	0.056205836211088406
2.11	0.11395280006067636	0.13434818952580876	0.10285366883480714	0.0557644990087648
2.12	0.11347052788282334	0.133817190207016	0.10233836153534298	0.05532684502660361
2.13	0.11299021630461611	0.133288204043248	0.10182564062449435	0.05489284237599387
2.14	0.11251185821560857	0.1327612245384057	0.10131549287620395	0.054462460179631016
2.15	0.11203544655533353	0.13223624520676067	0.10080790514163476	0.05403567149750036
2.16	0.11156097429660687	0.13171325958902907	0.10030286434852656	0.05361244400611987
2.17	0.11108843443462887	0.1311922612470982	0.0998003575004914	0.05319274626683993
2.18	0.11061781999989431	0.13067324375913406	0.0993003716763446	0.052776547152550334
2.19	0.11014912405611	0.13015620072866133	0.09880289401887671	0.05236381592300779
2.2	0.10968233969631323	0.1296411257773234	0.09830791173708023	0.05195452223962459
2.21	0.10921746004182058	0.12912801254347514	0.09781541212288664	0.05154863621116286
2.22	0.10875447824133516	0.12861685468112546	0.09732538254006584	0.051146128328713424
2.23	0.10829338747036418	0.12810764585823853	0.09683781042358718	0.05074696779287599
2.24	0.10783418092985876	0.12760037974163163	0.09635268327889729	0.050351123688788836
2.25	0.10737685181816076	0.12709505001375854	0.09586998868133242	0.04995856700420237
2.2600000000000002	0.10692139336107771	0.1265916503734122	0.09538971427558636	0.04956926910826476
2.27	0.10646779880684189	0.12609017452864985	0.09491184777524589	0.049183201137139004
2.2800000000000002	0.10601606143176825	0.12559061619635684	0.09443637696215221	0.04880033232827007
2.29	0.10556617453257612	0.12509296911008033	0.09396328968609162	0.04842063411762011
2.3000000000000003	0.1051181314250665	0.12459722675393346	0.09349257385230625	0.048044078532209634
2.31	0.10467192544533686	0.12410337372354102	0.09302421743067403	0.04767063832727717
2.32	0.10422754994727301	0.12361139875084959	0.09255820846455486	0.04730028813880657
2.33	0.10378499830639312	0.12312129508193106	0.09209453506265852	0.046933001292570456
2.34	0.10334426391526846	0.12263305597706076	0.09163318539866001	0.04656875111455628
2.35	0.10290534017825416	0.122146674729248	0.09117414771034822	0.04620751122254624
2.36	0.10246822051316987	0.12166214465483596	0.09071741029936317	0.04584925566516622
2.37	0.1020328983353798	0.1211794590943653	0.09026296153097459	0.04549395886110803
2.38	0.10159936705658942	0.12069861141279721	0.08981078983370482	0.045141595595797716
2.39	0.10116762012427855	0.1202195950019505	0.08936088369906167	0.04479214098969676
2.4	0.1007376509989229	0.11974240327723841	0.08891323168127993	0.04444557052375256
2.41	0.10030945315220374	0.11926702967915555	0.08846782239539724	0.04410185830114912
2.42	0.0998830200665951	0.11879346767375229	0.0880246445051984	0.043760978885954274
2.43	0.09945834523491487	0.1183217107352415	0.08758368674283662	0.04342290812196163
2.44	0.09903542216053222	0.11785175235719114	0.08714493790368595	0.04308762220326219
2.45	0.09861424435974186	0.11738358607497884	0.08670838684353013	0.04275509768160966
2.46	0.09819480535900317	0.11691720545261097	0.08627402247759874	0.042425311424979906
2.47	0.09777709862736501	0.11645260407652827	0.08584183377690907	0.042098240669098036
2.48	0.09736110945648434	0.11598977555842774	0.08541180977336717	0.04177386189819703
2.49	0.09694682544220941	0.11552871353541322	0.0849839395583802	0.041452151846485846
2.5	0.09653423991873163	0.11506941167007682	0.08455821228102371	0.041133088161767604
2.5100000000000002	0.09612334622530844	0.114611863650629	0.08413461714763472	0.040816648827228755
2.52	0.0957141377247785	0.11415606319366328	0.08371314342129503	0.0405028122425952
2.5300000000000002	0.09530660782136173	0.11370200403526444	0.08329378042113839	0.0401915581326044
2.54	0.09490074994607461	0.11324967992824307	0.08287651751174888	0.039882865287308986
2.5500000000000003	0.09449655755881378	0.11279908465780586	0.08246134410903261	0.03957671233685122
2.56	0.09409402414030119	0.11235021203392229	0.08204824968913518	0.039273076890021325
2.57	0.09369314319645625	0.11190305589120471	0.08163722378148178	0.03897193747302283
2.58	0.09329390825555993	0.11145761007931149	0.08122825596609036	0.03867327302161709
2.59	0.09289631287116416	0.11101386847719423	0.08082133587288926	0.03837706269060337
2.6	0.09250035062825505	0.11057182499799467	0.08041645318080626	0.038083285859617025
2.61	0.09210601513647611	0.11013147357382133	0.08001359761658121	0.03779192214420396
2.62	0.09171330003260834	0.10969280816340418	0.07961275895351391	0.037502951395801905
2.63	0.091322198986902	0.10925582274526072	0.07921392700986836	0.037216353732136
2.64	0.09093270568983204	0.10882051130418792	0.07881709164682277	0.03693210951859279
2.65	0.09054481385520904	0.10838686785406912	0.0784222427700312	0.03665019929961005
2.66	0.09015851719939305	0.10795488643762349	0.07802937038950881	0.0363706038399194
2.67	0.08977380948016954	0.10752456112799708	0.07763846457251881	0.0360933041221337
2.68	0.08939068448492549	0.10709588601169406	0.07724951536734083	0.03581828134155329
2.69	0.08900913602650369	0.10666885519557082	0.07686251287885823	0.03554551690953905
2.7	0.0886291579363897	0.10624346280961677	0.07647744726254811	0.03527499246998289
2.71	0.0882507440706226	0.10581970300819589	0.07609430872305194	0.03500668980832833
2.72	0.08787388832193829	0.10539756996273697	0.07571308751581407	0.034740590546610675
2.73	0.08749858460040492	0.10497705786623521	0.07533377395413599	0.034476676554444544
2.74	0.08712482685788295	0.10455816093359253	0.07495635840244186	0.03421492987610784
2.75	0.08675260906169044	0.10414087338051405	0.07458083127840962	0.033955332715253354
2.7600000000000002	0.08638192520016108	0.10372518944671931	0.07420718305395173	0.03369786742718091
2.77	0.08601276928569015	0.10331110339732497	0.0738354042552645	0.03344251652195387
2.7800000000000002	0.08564513535488867	0.10289860951621124	0.07346548546268139	0.03318926269002437
2.79	0.08527901746884768	0.10248770210872925	0.07309741730782396	0.0329380887680365
2.8000000000000003	0.08491440972547548	0.10207837550189676	0.07273119047544638	0.032688977797303745
2.81	0.08455130625739442	0.10167062404279174	0.07236679570919592	0.032441912986052486
2.82	0.08418970119598582	0.10126444210336068	0.07200422380434433	0.03219687770459343
2.83	0.08382958867097623	0.10085982405854907	0.07164346559611887	0.031953855483868095
2.84	0.08347096285242507	0.10045676430647935	0.07128451192874151	0.03171283000968289
2.85	0.08311381793787545	0.10005525726237886	0.07092735358249913	0.031473785097764655
2.86	0.08275814814667988	0.09965529734835243	0.07057198149279538	0.031236704756996605
2.87	0.08240394771968088	0.09925687898613915	0.0702183866420339	0.031001573108579726
2.88	0.0820512109192012	0.09885999662735746	0.06986656005209871	0.030768374443951974
2.89	0.08169993206438597	0.09846464477010532	0.06951649278597317	0.030537093258339365
2.9	0.08135010550622615	0.09807081791043122	0.06916817595023826	0.030307714201833327
2.91	0.08100172558519281	0.09767850959615879	0.0688216006840542	0.030080222077843267
2.92	0.08065478666200028	0.09728771011906794	0.06847675815680557	0.029854601841578163
2.93	0.08030928311754576	0.09689841337465305	0.0681336395684838	0.029630838580441105
2.94	0.07996520935298662	0.09651061375819187	0.06779223614504247	0.029408917506414622
2.95	0.07962255978995007	0.09612430568414676	0.0674525391311364	0.029188824029338655
2.96	0.07928132886423547	0.09573948358972041	0.06711453979473007	0.028970543667089278
2.97	0.07894151104385576	0.0953561419603795	0.06677822943088565	0.028754062038004014
2.98	0.0786031008570228	0.0949742752905426	0.06644359935481327	0.02853936499246896
2.99	0.07826609284709708	0.09459387806465609	0.06611064090762708	0.02832643853067424
3.0	0.07793048151117163	0.09421494477799434	0.0657793454414739	0.028115268798760976
3.0100000000000002	0.07759626137702469	0.09383746994939535	0.0654497048069828	0.02790584208729241
3.02	0.0772634270118461	0.09346144811478457	0.06512171107348695	0.027698144812321825
3.0300000000000002	0.07693197299580215	0.09308687382762494	0.06479535585243568	0.027492163481213094
3.04	0.07660189392337848	0.09271374166482425	0.06447063078954836	0.02728788480241773
3.0500000000000003	0.07627318441839918	0.09234204625858013	0.06414752757818488	0.027085295630775295
3.06	0.07594583915883182	0.09197178223067368	0.06382603796220408	0.02688438289855775
3.0700000000000003	0.07561985280281668	0.09160294421441592	0.06350615373489332	0.02668513363331883
3.08	0.07529522004876263	0.09123552688265042	0.06318786674503686	0.0264875350762592
3.09	0.07497193561871611	0.09086952491258876	0.06287116890331641	0.026291574599731495
3.1	0.0746499942219678	0.09050493299338919	0.06255605216572994	0.026097239703917554
3.11	0.07432939058206935	0.09014174582537757	0.062242508541339434	0.02590451801406549
3.12	0.07401011943720626	0.08977995810444041	0.06193053009112983	0.02571339721649811
3.13	0.07369217554156801	0.08941956461012901	0.06162010891711457	0.025523865119511515
3.14	0.0733755537108261	0.0890605601292224	0.061311237179829385	0.025335909701268193
3.15	0.0730602487736331	0.08870293945087117	0.06100390709398335	0.02514951905687798
3.16	0.07274625555460608	0.08834669737378445	0.060698110925564486	0.024964681390937833
3.17	0.07243356889542085	0.08799182872861278	0.06039384097051105	0.024781384925590746
3.18	0.07212218368452314	0.08763832839869437	0.060091089582815775	0.02459961803261914
3.19	0.07181209483502293	0.08728619124881137	0.05978984918241917	0.02441936922280376
3.2	0.07150329719396085	0.08693541215331838	0.059490112227159365	0.02424062711177922
3.21	0.07119578563852025	0.08658598604010102	0.059191870652541945	0.024063380418301323
3.22	0.07088955508487185	0.08623790787448042	0.05889511611609813	0.023887617907731768
3.23	0.07058460052136893	0.08589117259412524	0.05859984097389562	0.02371332841880286
3.24	0.07028091691855935	0.08554577515238333	0.05830603760910068	0.023540500953478215
3.25	0.06997849924859337	0.0852017105189304	0.05801369842327159	0.02336912461330931
3.2600000000000002	0.06967734249427583	0.08485897366554893	0.0577228158337401	0.02319918859845574
3.27	0.06937744164721059	0.08451755957417463	0.0574333822709797	0.023030682206968543
3.2800000000000002	0.0690787916908011	0.08417746327318347	0.05714539018119046	0.022863594800072124
3.29	0.06878138767705701	0.08383867983942334	0.056858832031437004	0.022697915798249455
3.3000000000000003	0.06848522462680907	0.08350120439904593	0.05657370028750982	0.022533634758025084
3.31	0.06819029584398821	0.08316503205566561	0.05628998740839913	0.02237074133020172
3.3200000000000003	0.06789659435828227	0.08283015790822017	0.056007685845560026	0.022209225255740515
3.33	0.06760411520862708	0.082496577072708	0.05572678817826194	0.022049076293102036
3.34	0.06731285346725449	0.08216428466542613	0.0554472870184779	0.021890284318559827
3.35	0.06702280424145023	0.08183327581062742	0.055169174889724185	0.021732839328158574
3.36	0.0667339625943291	0.08150354562401017	0.05489244432510873	0.021576731410325487
3.37	0.06644632359720312	0.08117508926980578	0.05461708786815433	0.0214219507459115
3.38	0.066159882331791	0.08084790200297777	0.054343098073543435	0.02126848760813927
3.39	0.06587463392436321	0.08052197921328362	0.05407046751703347	0.021116332362434848
3.4	0.06559057357001362	0.08019731624381657	0.053799188793708104	0.020965475464315795
3.41	0.06530769647829385	0.07987390838818267	0.05352925449342229	0.02081590744460012
3.42	0.06502599786828929	0.07955175096034206	0.05326065721708942	0.020667618916873104
3.43	0.06474547288660147	0.07923083928779454	0.05299338958596922	0.0205206005827227
3.44	0.06446611671635986	0.07891116871344502	0.05272744423740043	0.020374843203659527
3.45	0.06418792458124624	0.07859273459735418	0.05246281382647299	0.020230337597741847
3.46	0.06391089172194003	0.07827553223868378	0.052199491484193346	0.020087074694356236
3.47	0.06363501339391583	0.07795955686928699	0.05193747478758356	0.019945045506595805
3.48	0.06336028486548949	0.07764480393410707	0.051676758318525036	0.019804241130539614
3.49	0.06308670141652574	0.07733126883193807	0.05141733554482358	0.019664652744737894
3.5	0.06281425837378318	0.07701894697089989	0.05115920000126061	0.019526271609637515
3.5100000000000002	0.06254295124406063	0.0767078338249505	0.050902345286072986	0.01938908906693793
3.52	0.06227277542531342	0.07639792483370254	0.05064676505499203	0.0192530965388682
3.5300000000000002	0.06200372630002631	0.0760892154289716	0.050392452976562425	0.0191182855317183
3.54	0.061735799185434544	0.07578170105695232	0.05013940244496431	0.018984647677825088
3.5500000000000003	0.06146898928232018	0.07547537717673264	0.04988760714872042	0.018852174638103465
3.56	0.06120329192635713	0.0751702392614647	0.04963706088455927	0.018720858129051127
3.5700000000000003	0.06093870245578536	0.07486628288217424	0.04938775749360596	0.01859068992424319
3.58	0.06067521625436311	0.07456350361196595	0.049139690856637754	0.01846166185538878
3.59	0.06041282895461435	0.07426189698933723	0.04889285488922949	0.018333765822128912
3.6	0.06015153602688984	0.0739614585623491	0.04864724353688695	0.018206993791333222
3.61	0.05989133298029451	0.07366218376667792	0.04840285076871415	0.018081337796301156
3.62	0.05963221533478553	0.0733640679093516	0.04815967055792312	0.017956789936005566
3.63	0.05937417870176496	0.07306710679351766	0.04791769690123767	0.017833342374372695
3.64	0.059117218615339015	0.07277129626224657	0.04767692381249901	0.017710987339591068
3.65	0.05886133062289341	0.07247663204462032	0.04743734531258038	0.017589717123440755
3.66	0.05860651029055507	0.07218310985323936	0.04719895537395025	0.017469524080633608
3.67	0.05835275320376885	0.0718907254976064	0.04696174448744643	0.017350400628154745
3.68	0.05810005496759007	0.07159947471911843	0.046725705032355215	0.017232339310257333
3.69	0.05784841120681689	0.07130935325362678	0.046490830810092615	0.01711533277332208
3.7	0.05759781753303328	0.07102035684973493	0.04625711552893849	0.016999373644279395
3.71	0.05734826959907996	0.0707324812709933	0.046024552925393564	0.016884454553947836
3.72	0.057099763103780274	0.0704457222981684	0.04579313676583017	0.0167705682173683
3.73	0.056852293606322324	0.07016007573162053	0.04556286084150001	0.016657707486013994
3.74	0.05660585676722766	0.06987553741770147	0.045333718950043636	0.016545865274624063
3.75	0.05636044849171299	0.06959210317593482	0.045105704909434656	0.016435034548356105
3.7600000000000002	0.0561160646671384	0.06930976844348069	0.04487881259148235	0.01632520832227079
3.77	0.05587270117952496	0.0690285290194065	0.04465303589666703	0.016216379660872554
3.7800000000000002	0.055630353916438995	0.06874838070202968	0.044428368752240995	0.01610854167770163
3.79	0.05538901876302331	0.06846931928418226	0.04420480511140076	0.016001687534971873
3.8000000000000003	0.05514869159777648	0.06819134055958767	0.043982338952604255	0.01589581044324754
3.81	0.05490936783805361	0.06791444037322251	0.043760964279095114	0.015790903661151538
3.8200000000000003	0.05467104303097369	0.0676386146211372	0.04354067511866489	0.015686960495096738
3.83	0.05443371296614309	0.06736385913403482	0.043321465523655796	0.015583974354214838
3.84	0.05419737342467848	0.06709016974972258	0.04310332958333495	0.01548193884747525
3.85	0.05396201979383766	0.06681754231667743	0.04288626139669013	0.015380847492630379
3.86	0.053727647893131975	0.06654597271010411	0.04267025507065436	0.015280693782494092
3.87	0.0534942543146989	0.06627545697755034	0.04245530472330948	0.015181471252022705
3.88	0.05326183503906266	0.06600599116908855	0.04224140447101342	0.015083173477594473
3.89	0.05303038593468257	0.0657375712611687	0.042028548503414566	0.014985794076333077
3.9	0.052799902867774785	0.06547019324814968	0.04181673054691397	0.014889326705479329
3.91	0.0525703817226288	0.06520385269609673	0.04160594317223715	0.014793765061814393
3.92	0.052341818437918894	0.0649385442123826	0.04139618024644045	0.014699102881136742
3.93	0.05211420900664186	0.06467426514314309	0.041187435759725645	0.014605333937793934
3.94	0.05188754943946214	0.06441101187873498	0.040979703722898046	0.01451245204426909
3.95	0.051661835777819944	0.0641487805111239	0.04077297816869685	0.01442045105082073
3.96	0.05143706409371802	0.06388756709824135	0.040567253181623755	0.014329324845173361
3.97	0.051213230488837067	0.06362736776036863	0.040362522855081524	0.014239067352255013
3.98	0.050990331093191454	0.06336817868446198	0.0401587812798112	0.014149672585795572
3.99	0.05076836206355303	0.06310999600489957	0.039956022573980905	0.01406113467816896
4.0	0.050547319581843844	0.06285281588703848	0.039754240886514684	0.013973447679415552
4.01	0.05032719995461884	0.06259663460851836	0.03955343036529854	0.013886605735451774
4.0200000000000005	0.05010799952065655	0.06234144840276844	0.03935358517348154	0.013800603121784646
4.03	0.04988971453274002	0.06208725329028217	0.039154699583319956	0.013715434013612002
4.04	0.049672341002527674	0.061834045279341845	0.03895676791978848	0.013631092613242518
4.05	0.04945587441771297	0.06158182054636855	0.0387597845654968	0.013547573154745484
4.0600000000000005	0.049240310582899176	0.06133057497413063	0.03856374396701221	0.013464869903205246
4.07	0.04902564619034083	0.061080303782163975	0.0383686406415561	0.013382977154019985
4.08	0.04881187800954849	0.06083100300867037	0.03817446919303957	0.01330188923224911
4.09	0.04859900261096895	0.0605826680893589	0.03798122436524474	0.013221600492012806
4.1	0.04838701568158344	0.06033529512031279	0.03778890093233974	0.0131421053159462
4.11	0.04817591193617279	0.0600888802593279	0.037597494766266185	0.013063398114709643
4.12	0.04796568733578542	0.059843419675010154	0.03740701847072651	0.012985473326555478
4.13	0.04775633784014766	0.05959890954913823	0.03721747431466027	0.012908325416950665
4.14	0.04754785937807216	0.05935534609065539	0.037028858338732804	0.01283194888209629
4.15	0.04734024790408146	0.05911272563691941	0.03684116664957584	0.012756338379259328
4.16	0.0471334994358779	0.05887104448009863	0.03665439534566987	0.0126814885395422
4.17	0.04692761028198767	0.058630298905525915	0.03646854059740054	0.012607393956776486
4.18	0.04672257936558023	0.058390485217249474	0.0362835986903716	0.012534049250058608
4.19	0.046518403638189446	0.058151599772246966	0.036099565962983915	0.012461449063252037
4.2	0.046315079522569975	0.05791363902700858	0.03591643880110339	0.012389588075439458
4.21	0.04611260348720005	0.05767659939961154	0.03573421363340021	0.012318461120023504
4.22	0.045910971957672506	0.05744047732419825	0.0355528869937184	0.012248062977109848
4.23	0.04571018023688067	0.05720526925419612	0.03537245541051598	0.012178388412308276
4.24	0.04551022434488169	0.05697097166192431	0.03519291526032308	0.012109432213493806
4.25	0.045311100677016096	0.05673758103843031	0.035014255047409314	0.012041189190200084
4.26	0.0451128056692109	0.056505091023953	0.03483646612439464	0.011973654173047648
4.2700000000000005	0.04491533578931314	0.05627349630308283	0.03465954422823112	0.0119068220132093
4.28	0.04471868752302532	0.056042797244206626	0.034483485146749766	0.011840687581914436
4.29	0.04452285745635181	0.055812990474826615	0.03430828471506166	0.011775245769993685
4.3	0.044327842261312395	0.0555840725534517	0.034133938811759836	0.011710491487464761
4.3100000000000005	0.044133638725240204	0.05535603925378006	0.03396044334503041	0.011646419663159957
4.32	0.04394024360471118	0.055128886702295515	0.0337877941445915	0.011583025244395258
4.33	0.04374765368550379	0.054902611283115944	0.03361598715110444	0.011520303263592536
4.34	0.04355586578167276	0.054677209370749436	0.03344501836726684	0.01145824881282582
4.3500000000000005	0.04336487673088523	0.054452677358997885	0.03327488085849047	0.011396856920660564
4.36	0.04317468338963884	0.0542290125992405	0.0331055657932945	0.011336122632774422
4.37	0.04298528262838278	0.05400621206396614	0.032937068527539755	0.011276041012058818
4.38	0.04279667132654853	0.05378427232229277	0.03276938442683744	0.01121660713820591
4.39	0.04260884636749511	0.053563189967852975	0.03260250886875052	0.01115781610732644
4.4	0.04242180460515121	0.05334296162370441	0.03243643724081338	0.011099663031599752
4.41	0.042235542858453476	0.053123583947547494	0.032271164938799946	0.011042143038957168
4.42	0.04205005797447299	0.05290505363693661	0.032106687365302033	0.010985251276770105
4.43	0.041865343409722144	0.05268736746253234	0.03194299992866794	0.010928982975250127
4.44	0.041681391967723684	0.052470522286620615	0.03178009804233914	0.010873333353933931
4.45	0.04149819474854192	0.052254515072815894	0.031617977124612257	0.01081829762727799
4.46	0.04131574930058604	0.052039342503696656	0.03145663259884402	0.010763871024988025
4.47	0.0411340543623319	0.051824999550401665	0.03129605989410889	0.010710048791710221
4.48	0.040953106828341045	0.05161148267107289	0.03113625442612345	0.010656826186741556
4.49	0.04077290305354877	0.051398788614065084	0.030977211480647113	0.010604198483760277
4.5	0.04059343921036625	0.051186914152933874	0.030818926473877822	0.010552160970577491
4.51	0.04041471138657072	0.05097585608416098	0.030661394989941804	0.010500708948910847
4.5200000000000005	0.04023671562230096	0.05076561122494558	0.03050461254461566	0.010449837734181108
4.53	0.04005944832966915	0.050556176411125774	0.03034857463556708	0.010399542659786194
4.54	0.03988291253785124	0.05034754849524313	0.03019327678270402	0.01034981910453072
4.55	0.03970710745645242	0.05013972434525826	0.030038714532188798	0.010300662447959904
4.5600000000000005	0.039532029974323854	0.04993270086318378	0.02988488346082192	0.010252068078860024
4.57	0.039357677043940345	0.04972647498956264	0.029731779180778222	0.010204031399641905
4.58	0.039184045688087726	0.049521043679845396	0.02957939734467613	0.01015654782615474
4.59	0.03901113300518457	0.04931640390058346	0.029427733650959072	0.010109612787516318
4.6000000000000005	0.03883893617313681	0.04911255262627336	0.029276783849565724	0.01006322172596063
4.61	0.038667452451663954	0.048909486147570555	0.02912654374786416	0.010017370096703893
4.62	0.03849667918309282	0.04870719922292725	0.028977009216822714	0.009972053367829959
4.63	0.03832661381103973	0.04850568831793732	0.028828176197388873	0.009927267020195989
4.64	0.03815725389424015	0.048304949999525636	0.028680040707046002	0.009883006547359248
4.65	0.03798859705190268	0.04810498081118669	0.02853259884651661	0.009839267455525743
4.66	0.03782064097750471	0.0479057772711791	0.028385846849487258	0.009796045263521335
4.67	0.03765338303611392	0.047707327291793604	0.028239781019123993	0.009753335502785865
4.68	0.037486818019087265	0.0475096238772898	0.028094397673904783	0.009711133716391237
4.69	0.03732094280836389	0.04731267662183651	0.02794969330965483	0.009669435468232098
4.7	0.03715575486768733	0.04711648326518387	0.027805664538515566	0.009628236347391054
4.71	0.03699125167930882	0.04692104061644339	0.027662308095801558	0.009587531956997089
4.72	0.03682743073652638	0.04672634555001692	0.027519625277263832	0.009547317913889465
4.73	0.0366642895361539	0.04653239498348048	0.02737762640311826	0.009507589848643467
4.74	0.036501825570974714	0.04633918587798395	0.027236310016328945	0.00946834340560757
4.75	0.03634003632222937	0.04614671524394731	0.02709567389966765	0.009429574242952515
4.76	0.036178919252187844	0.04595498014590462	0.02695571590903182	0.00939127803023253
4.7700000000000005	0.03601847179686117	0.045763977706022495	0.026816433968268424	0.009353450398223525
4.78	0.03585869135891624	0.04557370510634095	0.026677826063567375	0.009316087030042216
4.79	0.03569957495298976	0.04538415960730085	0.02653989023750131	0.009279183648126839
4.8	0.03554111222456092	0.045195338571568655	0.026402624582785736	0.009242735989970618
4.8100000000000005	0.03538329668393889	0.045007239403027664	0.026266027235828993	0.009206739808257
4.82	0.035226124659417414	0.0448198595536686	0.026130096370136188	0.009171190870997936
4.83	0.035069592349205675	0.0446331964893659	0.025994830282133976	0.009136084961674914
4.84	0.034913696057637604	0.044447247808684	0.025860227384167555	0.009101417879382423
4.8500000000000005	0.03475843209398223	0.04426201117970215	0.02572628596343078	0.009067185438973674
4.86	0.0346037967563436	0.04407748432435481	0.02559300430659654	0.009033383471208467
4.87	0.03444978633590244	0.043893665014751386	0.025460380515027328	0.00900000782290318
4.88	0.0342963971222205	0.043710551069272324	0.025328414044060974	0.008967054357082921
4.89	0.034143625409667346	0.043528140348428224	0.02519710511396258	0.008934518953135948
4.9	0.03399146750501287	0.04334643075045692	0.02506645159657608	0.008902397506970588
4.91	0.03383991973621225	0.043165420105572484	0.02493644752966598	0.008870685931174835
4.92	0.03368897840703132	0.04298510288834471	0.02480707903997395	0.008839380155178957
4.93	0.03353861829325827	0.042805474942785346	0.024678342270569465	0.008808476125421417
4.94	0.03338883912597015	0.042626533668435926	0.024550234133604677	0.008777969805518489
4.95	0.03323965130118927	0.04244827515584112	0.024422751587503812	0.008747857176437905
4.96	0.033091052059308054	0.04227069153794169	0.024295891636820548	0.008718134236676958
4.97	0.03294304688042124	0.0420937788507717	0.02416965133194764	0.008688797002445393
4.98	0.03279564535360496	0.04191753361785814	0.02404402776871726	0.00865984150661764
4.99	0.032648845176042766	0.041741952394516516	0.023919018087926496	0.00863126376056114
5.0	0.032502644137574206	0.04156703170672002	0.02379461947481829	0.008603059821024318
5.01	0.03235704008363829	0.041392768047763054	0.02367082923636272	0.008575225785696706
5.0200000000000005	0.0322120309672181	0.04121915788027563	0.0235476448633482	0.008547757771522127
5.03	0.032067614842764276	0.04104619763959734	0.02342506373179609	0.008520651910639594
5.04	0.031923789845713084	0.04087388373864482	0.023303083253183747	0.008493904260986694
5.05	0.03178055418844361	0.04070221257437529	0.02318170088111688	0.008467510956651549
5.0600000000000005	0.03163790615487479	0.04053118116831678	0.02306091411017509	0.008441468192877853
5.07	0.03149584409392931	0.04036079375049175	0.02294072047477143	0.008415772185858952
5.08	0.031354366412065564	0.040191049722909857	0.022821117520152624	0.008390419173023753
5.09	0.031213471565065435	0.040021946384537245	0.022702102629591533	0.008365405413315312
5.1000000000000005	0.03107315804925617	0.03985348110079853	0.022583673357636783	0.008340727187461197
5.11	0.030933424392333507	0.0396856513048451	0.022465827331652165	0.008316380798234725
5.12	0.030794269143940914	0.039518454388303224	0.022348562212113177	0.008292362570706337
5.13	0.030655690866146466	0.0393518878990175	0.022231875692286743	0.00826866885248446
5.14	0.030517688077534945	0.03918594952855954	0.02211576549802277	0.0082452960139453
5.15	0.030380259165402983	0.03902063705734885	0.02200022938765504	0.008222240448451183
5.16	0.030243402638764752	0.038855948353295366	0.02188526515200732	0.008199498572557088
5.17	0.030107116996727044	0.038691836039711644	0.021770870614499047	0.008177066826205249
5.18	0.0299714007078259	0.038528333495985584	0.021657043631342965	0.008154941672907687
5.19	0.029836252202639257	0.03836544500241147	0.021543782091826145	0.008133119599916762
5.2	0.02970166986691848	0.038203168804964445	0.021431083933593997	0.008111597118383846
5.21	0.029567652035289327	0.03804150312826426	0.021318947312490538	0.008090370763506377
5.22	0.02943418826365276	0.037880446230595284	0.02120737032692941	0.00806943709466365
5.23	0.029301268036137394	0.03771999640943927	0.021096351064191447	0.0080487926955417
5.24	0.029168888518287535	0.03756015199817498	0.02098588764862742	0.008028434174247834
5.25	0.029037042296580533	0.03740091136021251	0.02087597824152058	0.00800835816341533
5.26	0.028905723171332987	0.03724227288213447	0.020766621040892816	0.007988561320298928
5.2700000000000005	0.02877492779220718	0.03708423493714205	0.020657814281249208	0.007969040326861764
5.28	0.02864465281279401	0.036926795768553	0.02054955623325704	0.007949791889854434
5.29	0.02851489489254473	0.036769953758090036	0.020441845203355975	0.007930812740886905
5.3	0.028385650699105158	0.0366137073093014	0.02033467953329734	0.007912099636493976
5.3100000000000005	0.028256916904504895	0.036458054814583814	0.020228057599611212	0.007893649358195046
5.32	0.02812869004321317	0.03630299463507722	0.02012197779814795	0.007875458712548857
5.33	0.028000966739774737	0.03614852477540624	0.02001643837576864	0.007857524531203943
5.34	0.02787374370008998	0.03599463478050924	0.019911437705196915	0.007839843670945413
5.3500000000000005	0.027747017657684062	0.0358413180288958	0.01980697423679713	0.007822413013738726
5.36	0.027620785379157957	0.035688571677544516	0.019703046449836645	0.007805229425509386
5.37	0.027495043670002592	0.035536392875054675	0.019599652851976006	0.007788289712543012
5.38	0.027369789380729054	0.03538477876234369	0.019496791978733885	0.007771590760312527
5.39	0.02724501941326205	0.03523372647402898	0.019394462392925194	0.0077551295474621714
5.4	0.027120730727539597	0.035083233111055726	0.01929266268407055	0.007738903080099185
5.41	0.02699692034825822	0.0349332957699763	0.019191391473174252	0.00772290839066053
5.42	0.02687358537170032	0.03478391160014741	0.019090647540148643	0.007707142538016859
5.43	0.026750722972578446	0.034635077761987765	0.01899042965377376	0.007691602607567199
5.44	0.026628330410830472	0.03448679131350911	0.018890736564608872	0.007676285711323992
5.45	0.026506404964033694	0.03433904931944656	0.018791567049068716	0.007661188987988051
5.46	0.026384944023258812	0.034191849000655736	0.018692919908124384	0.007646309603013198
5.47	0.026263945147130045	0.03404518698768993	0.01859479396591187	0.00763164474866021
5.48	0.026143406006867483	0.033899053592532175	0.018497188068252277	0.0076171916440399565
5.49	0.026023324391990746	0.03375344372510197	0.018400101081088707	0.007602947535145491
5.5	0.02590369813550247	0.03360835415292896	0.01830353188884563	0.007588909694873019
5.51	0.025784525120859644	0.03346378172265571	0.01820747939271754	0.007575075423031701
5.5200000000000005	0.025665803488590027	0.03331973044101811	0.018111942508894394	0.007561442046342276
5.53	0.02554753151779101	0.03317621247442479	0.0180169201667321	0.0075480069184245685
5.54	0.025429711529690723	0.03303322634341704	0.017922411306876974	0.007534767419774006
5.55	0.025312365160936882	0.03289077021773918	0.01782841487935365	0.007521720957727308
5.5600000000000005	0.025195494810526714	0.032748842356719404	0.01773492984162637	0.007508864966417555
5.57	0.025079099102387047	0.03260744110858276	0.017641955156644008	0.0074961969067188884
5.58	0.024963176672962526	0.03246656490842281	0.017549489790879447	0.007483714266181193
5.59	0.024847726165176172	0.03232621227488416	0.01745753263661678	0.007471414558955037
5.6000000000000005	0.024732746222276728	0.03218638180564127	0.017366081856153077	0.00745929532570732
5.61	0.024618235481657643	0.03204707213432168	0.017275135783064947	0.0074473541335279714
5.62	0.024504192568729308	0.031908281799995525	0.017184692900119022	0.007435588575828205
5.63	0.02439061609092153	0.03177000954823911	0.01709475172155183	0.0074239962722307306
5.64	0.02427750463188811	0.03163225413255212	0.017005310793568613	0.00741257486845244
5.65	0.024164856745979003	0.031495014388344726	0.016916368745091157	0.007401322036180051
5.66	0.02405267095303941	0.03135828922989579	0.01682792426183845	0.007390235472939197
5.67	0.02394094573358813	0.031222077601378746	0.01673997603739936	0.0073793129019574695
5.68	0.02382967952426217	0.031086378468221387	0.016652522800424542	0.007368552072021948
5.69	0.023718870717614034	0.03095119080852957	0.016565563314029755	0.00735795075733167
5.7	0.023608517509876158	0.03081651360448431	0.016479096375030707	0.0073475067573455745
5.71	0.023498613484110736	0.030682345833790405	0.016393120813022903	0.007337217896626386
5.72	0.023389146816169114	0.030548686461436325	0.016307635489320495	0.007327082024680888
5.73	0.02328011460674108	0.030415534431711855	0.016222639295768414	0.0073170970157970736
5.74	0.02317151430644516	0.030282888660569843	0.016138131153442252	0.007307260768878551
5.75	0.023063343419481745	0.030150748028229916	0.016054110011250414	0.007297571207276655
5.76	0.022955599504794685	0.030019111372513563	0.01597057484445317	0.007288026278620605
5.7700000000000005	0.022848280177051893	0.029887976795570467	0.01588752465311284	0.007278623934728469
5.78	0.022741383107477708	0.029757329586524273	0.015804958460489356	0.007269362112843011
5.79	0.02263490602456543	0.029627076896342558	0.015722875311394782	0.007260238825546091
5.8	0.02252884671469384	0.02949726512300515	0.015641274270520263	0.007251252112546987
5.8100000000000005	0.022423203022667242	0.02936792040986071	0.015560154420747959	0.007242400037093825
5.82	0.022317972852194137	0.029239040120491673	0.015479514861460207	0.00723368068581932
5.83	0.02221315416631599	0.02911062163485755	0.015399354706857214	0.0072250921685851075
5.84	0.02210874498779355	0.02898266251426825	0.01531967308429402	0.0072166326183247306
5.8500000000000005	0.022004743399455334	0.02885516070821323	0.015240469132646497	0.007208300190885297
5.86	0.021901147544509662	0.028728113963030107	0.015161742000715428	0.007200093064867831
5.87	0.02179795562681958	0.028601519979662975	0.015083490845676761	0.007192009441466334
5.88	0.02169516591113772	0.028475376452967414	0.015005714831585257	0.007184047544305556
5.89	0.021592776723296653	0.028349681088783756	0.014928413127937815	0.007176205618086708
5.9	0.021490786450349235	0.028224431528899058	0.014851584896644019	0.0071684818932051956
5.91	0.021389193436878833	0.028099625485548892	0.014775229185218038	0.007160874641696934
5.92	0.02128799608789933	0.02797526076700904	0.014699345128038523	0.0071533821753860015
5.93	0.021187192946036614	0.02785133523267529	0.014623931893455159	0.007146002827811428
5.94	0.02108678261523801	0.02772784680005016	0.014548988649725633	0.007138734954062122
5.95	0.02098676376093832	0.027604793451541435	0.014474514564120348	0.007131576930609768
5.96	0.020887135110140582	0.02748217324116217	0.014400508802100608	0.0071245271551396705
5.97	0.020787895449533245	0.027359984301162894	0.014326970526569	0.007117584046379503
5.98	0.020689043508613034	0.027238224848591973	0.01425389889719022	0.0071107460439259204
5.99	0.020590578119777624	0.02711689316312052	0.01418129306978002	0.00710401160806905
6.0	0.020492498242175305	0.02699598745365434	0.014109152195759674	0.007097379219614824
6.01	0.02039480289578117	0.02687550615962865	0.014037475421672854	0.007090847379705182
6.0200000000000005	0.020297491160892363	0.026755447860111782	0.013966261888761681	0.007084414609636154
6.03	0.020200562177468125	0.026635811249342854	0.013895510732598364	0.007078079450673844
6.04	0.02010401514430833	0.026516595142526724	0.013825221082768657	0.007071840463868375
6.05	0.02000784931806557	0.02639779848123597	0.013755392062603379	0.007065696229865848
6.0600000000000005	0.01991206401208786	0.02627942033835536	0.013686022788953972	0.0070596453487183535
6.07	0.019816658595090315	0.026161459922505445	0.01361711237200816	0.007053686439692163
6.08	0.01972163248965624	0.026043916581884645	0.01354865991514172	0.007047818141074135
6.09	0.019626985170569426	0.025926789807472178	0.013480664514802485	0.007042039109976481
6.1000000000000005	0.01953271616298143	0.025810079235537846	0.013413125260422636	0.007036348022139978
6.11	0.019438825040418925	0.025693784649409093	0.013346041234355604	0.007030743571735751
6.12	0.019345311422638147	0.025577914373156478	0.013279411511833896	0.007025224471165755
6.13	0.01925217496836569	0.02546248979031982	0.013213235160944371	0.0070197894508620936
6.140000000000001	0.019159415261571933	0.025347511947718695	0.013147511242617638	0.007014437259085323
6.15	0.019067031975638447	0.025232980847642	0.013082238810628404	0.0070091666617218724
6.16	0.018975024863919318	0.025118896501835127	0.013017416911603843	0.007003976442080753
6.17	0.018883393713378226	0.02500525892373915	0.012953044585037168	0.0069988654006897105
6.18	0.018792138342056668	0.02489206811259148	0.012889120863303892	0.006993832355090974
6.19	0.01870125859647845	0.02477932394295762	0.012825644738951682	0.006988876139636765
6.2	0.018610754349000957	0.024667022418483103	0.012762615154309792	0.006983995605284742
6.21	0.018520625495124017	0.024555153213474568	0.012700031126996858	0.00697918961939353
6.22	0.018430871950767515	0.024443715119585638	0.012637891672300493	0.006974457065518512
6.23	0.01834149364952914	0.024332707370453174	0.012576195799585145	0.006969796843208022
6.24	0.018252491831694972	0.02422212915106698	0.012514942512275421	0.0069652078678001175
6.25	0.018163871568437597	0.024111979592805078	0.01245413080781896	0.006960689070220084
6.26	0.018075632946161435	0.02400225776896262	0.012393759676404359	0.006956239396778803
6.2700000000000005	0.017987775495817388	0.023892962690802957	0.012333828020310487	0.00695185780897214
6.28	0.017900298782797686	0.02378409149548803	0.012274334750511326	0.006947543283281505
6.29	0.017813202304503496	0.02367563064891882	0.012215278811731638	0.006943294810975671
6.3	0.017726485599560967	0.023567575846750486	0.012156659141575233	0.0069391113979140355
6.3100000000000005	0.01764014831949094	0.02345992500419577	0.01209847467050755	0.006934992064351393
6.32	0.017554190149174257	0.023352676083243307	0.012040724321826039	0.006930935844744338
6.33	0.01746861080593631	0.023245827093501165	0.01198340701161797	0.006926941787559428
6.34	0.017383410038366062	0.023139376092829584	0.011926521648705475	0.006923008954913212
6.3500000000000005	0.017298587624893797	0.02303332118779629	0.011870067134577533	0.0069191364041005276
6.36	0.017214143775626807	0.02292766053398477	0.011814042363308878	0.006915323210970349
6.37	0.017130078659409513	0.02282239233618244	0.011758446221465779	0.006911568476862345
6.38	0.017046392024574065	0.02271751484847248	0.011703277587998731	0.006907871316235121
6.390000000000001	0.01696308356550297	0.02261302637424939	0.0116485353341222	0.006904230856490862
6.4	0.016880153100307438	0.022508925266175192	0.011594218323181537	0.006900646237801939
6.41	0.01679760051536876	0.02240520992608985	0.011540325410507347	0.006897116612939483
6.42	0.016715425742467028	0.022301878801307788	0.011486855443257553	0.006893641147103965
6.43	0.01663362875685126	0.022198930258064544	0.011433807260247501	0.0068902190177577765
6.44	0.016552209575196992	0.02209636274624675	0.011381179691768469	0.00688684941445981
6.45	0.0164711682534731	0.021994174819061126	0.011328971559394992	0.006883531538702056
6.46	0.01639050488473849	0.021892365076474775	0.01127718167578149	0.006880264603748183
6.47	0.01631021959688801	0.02179093216536307	0.011225808844448676	0.00687704783447411
6.48	0.01623031255036563	0.02168987477966607	0.011174851859560273	0.006873880467210535
6.49	0.016150783935861526	0.021589191660544883	0.01112430950569068	0.006870761749587411
6.5	0.016071633972008222	0.021488881596528026	0.01107418055758412	0.00686769094038034
6.51	0.015992862903089582	0.02138894331518049	0.011024463779906025	0.00686466730935885
6.5200000000000005	0.01591447099677499	0.021289375575789575	0.010975157859941262	0.006861690137136537
6.53	0.015836458541889524	0.021190177289014997	0.010926261456210786	0.006858758715023026
6.54	0.01575882584622971	0.021091347413329464	0.010877773296637862	0.00685587234487772
6.55	0.01568157323443296	0.02099288495513137	0.010829692098351926	0.0068530303389653015
6.5600000000000005	0.015604701045907622	0.0208947889687824	0.010782016567473483	0.006850232019812952
6.57	0.015528209632829295	0.02079705855655744	0.010734745398894498	0.00684747672006924
6.58	0.01545209935820796	0.020699692868495177	0.01068787727605454	0.006844763782364658
6.59	0.015376370594029442	0.020602691102138446	0.010641410870713228	0.006842092559173744
6.6000000000000005	0.015301023719473738	0.020506052502154898	0.010595344842719371	0.006839462412678781
6.61	0.015226059119211904	0.020409776359829514	0.010549677839777371	0.006836872714635016
6.62	0.01515147718178235	0.020313862012422093	0.010504408497211454	0.006834322846237377
6.63	0.015077278298046793	0.02021830884238435	0.010459535437728299	0.006831812197988639
6.640000000000001	0.015003462804918391	0.020123116276432648	0.010415057271178767	0.0068293401695690295
6.65	0.014930030985896828	0.020028283784474233	0.010370972594319362	0.006826906169707224
6.66	0.014856983122154508	0.019933810878035932	0.010327279990574208	0.0068245096160527265
6.67	0.014784319514828215	0.019839697008297245	0.010283978029798222	0.006822149935049578
6.68	0.014712040505595804	0.01974594172810732	0.010241065268042363	0.006819826561811409
6.69	0.0146401464306407	0.019652545667629022	0.010198540247321686	0.00681753893999779
6.7	0.014568637619927481	0.019559508787172854	0.010156401481680347	0.006815286521691867
6.71	0.014497514396551442	0.019466830730028604	0.01011464737603155	0.0068130687672792855
6.72	0.014426777076156309	0.019374511173026448	0.010073276393270226	0.006810885145328365
6.73	0.014356425966414193	0.019282549824686374	0.010032287001114292	0.006808735132471534
6.74	0.01428646136656172	0.019190946423295906	0.009991677652215631	0.006806618213288018
6.75	0.01421688356698635	0.019099700734923137	0.009951446784050999	0.0068045338801877575
6.76	0.014147692848856907	0.019008812551372437	0.009911592818822552	0.006802481633296585
6.7700000000000005	0.014078889483792465	0.0189182816880907	0.009872114163368109	0.006800460980342639
6.78	0.014010473733563974	0.01882810798203252	0.009833009209081308	0.00679847143654401
6.79	0.013942445849823031	0.01873829128949289	0.009794276331841774	0.00679651252449766
6.8	0.013874806073852755	0.018648831483916363	0.009755913891955417	0.0067945837740695765
6.8100000000000005	0.01380755463633567	0.018559730737593677	0.009717920234104983	0.006792684722286195
6.82	0.013740691757134105	0.01847099382431571	0.009680293687310944	0.006790814913227088
6.83	0.013674217645078745	0.01838262033659114	0.009643032564902811	0.006788973897918938
6.84	0.013608132497761478	0.01829460970156676	0.009606135164501001	0.0067871612342307935
6.8500000000000005	0.013542436501328954	0.018206961382677755	0.009569599768009297	0.006785376486770622
6.86	0.013477129830273665	0.01811967488077049	0.009533424641618023	0.006783619226783178
6.87	0.013412212647219817	0.018032749730285295	0.009497608035817989	0.006781889032049177
6.88	0.013347685102701536	0.01794618535799482	0.009462148185425305	0.006780185485206636
6.890000000000001	0.013283547334931426	0.01785998128759379	0.00942704330961716	0.006778508158482064
6.9	0.01321979946955783	0.017774137146796373	0.009392291604209362	0.00677685664329111
6.91	0.013156441619409502	0.017688652600797033	0.009357891159586596	0.006775230542407302
6.92	0.01309347388422683	0.017603527351593967	0.00932384011152055	0.006773629464674401
6.93	0.013030896350378957	0.01751876108676301	0.00929013660691689	0.006772053024920455
6.94	0.0129687090905666	0.017434353473688397	0.00925677877750505	0.006770500843872859
6.95	0.012906912163510604	0.01735030428194153	0.009223764740008822	0.006768972548074375
6.96	0.012845505574235685	0.01726661331239626	0.009191092596328797	0.006767467769800082
6.97	0.012784489246193168	0.017183280394375985	0.009158760433736283	0.006765986146975248
6.98	0.01272386317197577	0.017100305384016815	0.009126766325078183	0.0067645273230940665
6.99	0.012663627332953923	0.017017688162537403	0.009095108328992385	0.00676309094713926
7.0	0.012603781695022267	0.01693542863443569	0.009063784490133254	0.00676167667350252
7.01	0.012544326208381314	0.016853526725631868	0.009032792839406691	0.006760284161905758
7.0200000000000005	0.012485260807314361	0.016771982381575894	0.009002131394214402	0.006758913077323177
7.03	0.012426585409959511	0.01669079556533653	0.00897179815870687	0.00675756308990412
7.04	0.012368299918076583	0.01660997632661775	0.008941791124044663	0.006756233874896714
7.05	0.012310404166432943	0.016529540405803612	0.008912108268667635	0.006754925112572274
7.0600000000000005	0.012252897950522892	0.016449488156169402	0.008882747558571663	0.006753636488150497
7.07	0.01219578110335767	0.016369819732846583	0.008853706947592502	0.006752367691725403
7.08	0.012139053440010579	0.01629053527214945	0.00882498437769645	0.006751118418192056
7.09	0.0120827147574206	0.016211634891610854	0.008796577779277467	0.006749888367174042
7.1000000000000005	0.012026764834195989	0.01613311869011696	0.00876848507146043	0.006748677242951714
7.11	0.011971203430417679	0.01605498674813541	0.008740704162410247	0.006747484754391215
7.12	0.011916030287442403	0.015977239128030753	0.008713232949646545	0.006746310614874267
7.13	0.011861245127705373	0.0158998758744603	0.008686069320363686	0.006745154542228753
7.140000000000001	0.011806847654522466	0.015822897014843348	0.008659211151755861	0.006744016258660076
7.15	0.011752837551891765	0.015746302559896303	0.0086326563113471	0.006742895490683314
7.16	0.01169921448429452	0.01567009250422599	0.008606402657325917	0.006741791969056183
7.17	0.011645978096495447	0.015594266826973388	0.008580448038884508	0.0067407054287128105
7.18	0.011593128013342408	0.015518825492500046	0.00855479029656226	0.006739635608698324
7.19	0.011540663839565608	0.015443768451109355	0.008529427262593457	0.0067385822521042705
7.2	0.011488585159576343	0.015369095639795154	0.008504356761259048	0.006737545106004873
7.21	0.011436891537265558	0.015294806982445475	0.008479576609242347	0.006736523921394121
7.22	0.011385582515802357	0.015220902354618506	0.008455084615988519	0.006735518453123735
7.23	0.011334657617432829	0.015147381639871404	0.00843087858406779	0.006734528459841969
7.24	0.01128411634327938	0.015074244736437868	0.008406956309542241	0.006733553703933283
7.25	0.011233958173141096	0.015001491534222847	0.00838331558233606	0.006732593951458905
7.26	0.011184182565295419	0.014929121915599376	0.008359954169412341	0.0067316489720982385
7.2700000000000005	0.011134788956301683	0.014857135756183543	0.008336869761180588	0.006730718539091182
7.28	0.011085776760806982	0.014785532925582238	0.008314060114263382	0.006729802429181314
7.29	0.011037145371354898	0.014714313288108795	0.008291522992071948	0.006728900422559962
7.3	0.01098889414969977	0.014643476701083957	0.008269256153955943	0.006728012302811181
7.3100000000000005	0.0109410223353204	0.014573022998374199	0.008247257355619687	0.00672713785685759
7.32	0.010893529208558338	0.014502952009242969	0.008225524349540082	0.006726276874907115
7.33	0.010846414055611804	0.014433263560067161	0.008204054885385954	0.00672542915040061
7.34	0.010799676139873543	0.014363957473404765	0.008182846710438492	0.006724594479960358
7.3500000000000005	0.010753314701891083	0.014295033568485596	0.00816189757001252	0.006723772663339445
7.36	0.010707328959336177	0.014226491661657691	0.008141205207878283	0.006722963503372005
7.37	0.010661718106982984	0.014158331566788095	0.00812076736668347	0.006722166805924328
7.38	0.010616481316694473	0.014090553095616817	0.008100581736483252	0.006721382379846835
7.390000000000001	0.010571617737416508	0.014023156058063315	0.008080646010852635	0.006720610036926875
7.4	0.010527126495179086	0.01395614026248518	0.008060957923618927	0.006719849591842374
7.41	0.010483006693104206	0.013889505515888913	0.008041515209292414	0.0067191008621163084
7.42	0.010439257411419805	0.013823251624093189	0.008022315603524368	0.006718363668071995
7.43	0.010395877707479274	0.013757378391845173	0.008003356843563285	0.006717637832789161
7.44	0.010352866615786004	0.013691885622890806	0.00798463666870877	0.006716923182060832
7.45	0.01031022314802256	0.013626773120000213	0.00796615282076255	0.0067162195443509695
7.46	0.010267946293083984	0.013562040684949732	0.007947903044476016	0.006715526750752882
7.47	0.010226035017114873	0.013497688118462086	0.007929885087993816	0.006714844634948368
7.48	0.010184488263549864	0.013433715220106678	0.007912096703292893	0.006714173033167597
7.49	0.010143304953157245	0.013370121788161951	0.007894535646616553	0.006713511784149702
7.5	0.010102483984085442	0.013306907619442034	0.00787719967890297	0.006712860729104062
7.51	0.010062024231912235	0.013244072509089993	0.00786008656620774	0.006712219711672279
7.5200000000000005	0.010021924549696552	0.013181616250340061	0.00784319408011996	0.006711588577890795
7.53	0.009982183767124656	0.013119538630653767	0.007826519998171468	0.006710967176154183
7.54	0.009942800631985401	0.0130578393730247	0.00781006210423877	0.006710355357179054
7.55	0.009903773884569037	0.012996518242014593	0.007793818188937321	0.006709752973968576
7.5600000000000005	0.00986510227356306	0.012935575025561983	0.007777786050007787	0.006709159881777604
7.57	0.00982678452518854	0.012875009509433207	0.007761963492693958	0.006708575938078382
7.58	0.009788819343321164	0.012814821476926948	0.00774634833011202	0.0067080010025268155
7.59	0.009751205409618154	0.01275501070855813	0.00773093838361091	0.006707434936929296
7.6000000000000005	0.009713941383651182	0.01269557698172222	0.00771573148312351	0.006706877605210068
7.61	0.009677025903045438	0.012636520070341085	0.0077007254675084845	0.006706328873379096
7.62	0.009640457583625021	0.012577839744491304	0.00768591818488256	0.0067057886095004664
7.63	0.009604235019564887	0.012519535770015983	0.007671307492943116	0.00670525668366127
7.640000000000001	0.009568356783549593	0.012461607908120922	0.007656891259280936	0.0067047329679409615
7.65	0.009532821426939094	0.012404055914956054	0.007642667361683066	0.006704217336381197
7.66	0.009497627479941874	0.012346879541183011	0.0076286336884256725	0.0067037096649561305
7.67	0.009462773451795694	0.012290078531529554	0.007614788138556902	0.006703209831543133
7.68	0.009428257830956275	0.012233652624331815	0.0076011286221697	0.006702717715893969
7.69	0.009394079085294164	0.012177601551065046	0.0075876530606646285	0.006702233199606396
7.7	0.009360235650092596	0.012121925035863726	0.007574359387002708	0.00670175616609616
7.71	0.009326725856638853	0.01206662279503185	0.007561245545948354	0.0067012865005694104
7.72	0.00929354808188115	0.012011694536544246	0.007548309494302493	0.006700824089995512
7.73	0.00926070070085238	0.011957139959539734	0.007535549201125955	0.006700368823080232
7.74	0.00922818206931785	0.011902958753807124	0.007522962647953287	0.006699920590239329
7.75	0.009195990524103845	0.01184915059926491	0.007510547828997098	0.006699479283572493
7.76	0.009164124383436282	0.011795715165435665	0.007498302751343124	0.006699044796837665
7.7700000000000005	0.009132581947289055	0.011742652110916216	0.00748622543513617	0.006698617025425725
7.78	0.009101361497741451	0.011689961082844601	0.007474313913757096	0.006698195866335523
7.79	0.009070461299344126	0.01163764171636502	0.00746256623399107	0.006697781218149265
7.8	0.009039879599493048	0.011585693634091874	0.007450980456187273	0.006697372981008249
7.8100000000000005	0.009009614628810779	0.011534116439429217	0.007439554654410253	0.00669697105658894
7.82	0.008979664601534489	0.011482909676135753	0.007428286916583162	0.006696575348079384
7.83	0.008950027715910037	0.01143207289576143	0.0074171753446230955	0.006696185760155962
7.84	0.008920702154591502	0.011381605641998778	0.007406218054568707	0.0066958021989604625
7.8500000000000005	0.00889168608504548	0.01133150744246512	0.007395413176700389	0.006695424572077496
7.86	0.008862977659959527	0.011281777808248166	0.007384758855653172	0.006695052788512226
7.87	0.008834575017654079	0.01123241623346621	0.0073742532505226025	0.006694686758668426
7.88	0.008806476282497254	0.01118342219484408	0.007363894534963777	0.006694326394326854
7.890000000000001	0.008778679565321888	0.011134795143486335	0.007353680897283776	0.006693971608623952
7.9	0.008751182963844245	0.0110865343993153	0.007343610540527658	0.006693622316030848
7.91	0.008723984563083821	0.011038639340751688	0.007333681682558251	0.006693278432332681
7.92	0.00869708243578371	0.010991109368431267	0.007323892556129893	0.006692939874608239
7.930000000000001	0.008670474642831045	0.01094394386468946	0.007314241408956323	0.006692606561209886
7.94	0.00864415923367702	0.010897142193339223	0.007304726503772888	0.006692278411743821
7.95	0.00861813424675611	0.010850703699466575	0.007295346118393227	0.006691955347050627
7.96	0.008592397709904071	0.010804627709243345	0.007286098545760584	0.006691637289186117
7.97	0.008566947640774399	0.010758913529756605	0.007276982093993899	0.006691324161402486
7.98	0.00854178204725294	0.010713560448854182	0.007267995086428809	0.00669101588812976
7.99	0.0085168989278704	0.010668567735005617	0.0072591358616536815	0.006690712394957537
8.0	0.008492296272212587	0.010623934637177826	0.007250402758508134	0.006690413608617013
8.01	0.008467972061328133	0.010579660384724772	0.007241794107452561	0.006690119456963308
8.02	0.008443924268133694	0.010535744187290289	0.007233308288187672	0.006689829868958064
8.03	0.008420150857816453	0.010492185234723327	0.007224943697432379	0.006689544774652335
8.040000000000001	0.008396649788233934	0.010448982697004727	0.007216698747369216	0.00668926410516975
8.05	0.008373419010311139	0.010406135724184752	0.007208571864044014	0.0066889877926899505
8.06	0.008350456468435005	0.010363643446330471	0.007200561453115242	0.006688715770432303
8.07	0.008327760100846278	0.010321504973482278	0.007192665957159926	0.006688447972639883
8.08	0.008305327840028888	0.010279719395618623	0.007184883849234979	0.0066881843345637055
8.09	0.008283157613096956	0.010238285782628294	0.007177213617878426	0.00668792479244724
8.1	0.00826124734217955	0.010197203184289455	0.007169653767115221	0.006687669283511168
8.11	0.008239594944803369	0.010156470630254766	0.00716220281645878	0.0066874177459383816
8.120000000000001	0.008218198334273522	0.010116087130041949	0.007154859300908195	0.00668717011885926
8.13	0.008197055420052564	0.010076051673029215	0.007147621770941037	0.00668692634233716
8.14	0.008176164108137993	0.010036363228455053	0.007140488792501739	0.006686686357354155
8.15	0.008155522256520874	0.009997020745421907	0.007133458946985467	0.006686450105797016
8.16	0.008135127705354793	0.009958023152903398	0.007126530831217483	0.006686217530443412
8.17	0.008114978344417153	0.009919369359754775	0.007119703057427934	0.006685988574081521
8.18	0.008095072058865437	0.009881058254726375	0.007112974253222065	0.006685763172496943
8.19	0.008075406670219979	0.009843088706479994	0.007106343061545814	0.006685541268506683
8.2	0.008055980031184648	0.009805459563608033	0.00709980814064682	0.006685322807948543
8.21	0.008036790018663439	0.009768169654655533	0.007093368164030805	0.0066851077374817675
8.22	0.008017834509441617	0.00973121778814516	0.007087021820413367	0.006684896004577205
8.23	0.007999111380617874	0.009694602752605277	0.007080767813667213	0.006684687557507576
8.24	0.007980618510034834	0.009658323316601443	0.007074604862764852	0.006684482345337846
8.25	0.007962353776707533	0.009622378228771577	0.00706853170171679	0.006684280317915659
8.26	0.007944315061249572	0.009586766217865224	0.007062547079505319	0.006684081425861835
8.27	0.007926500246296549	0.009551485992787333	0.007056649760013924	0.0066838856205609235
8.28	0.007908907216926454	0.009516536242647039	0.007050838521952429	0.006683692854151766
8.290000000000001	0.007891533861076602	0.009481915636812017	0.007045112158777942	0.006683503079518109
8.3	0.007874378069956767	0.00944762282496893	0.007039469478611727	0.006683316250279199
8.31	0.007857437738458126	0.009413656398325638	0.0070339093041521	0.006683132320780404
8.32	0.007840710765557608	0.009380014822238426	0.007028430472583481	0.006682951246083802
8.33	0.007824195054717275	0.009346696666197833	0.007023031835481728	0.006682772981958795
8.34	0.007807888514278347	0.009313700493443556	0.0070177122587159095	0.00668259748487267
8.35	0.007791789057849487	0.009281024848515583	0.00701247062234665	0.006682424711981176
8.36	0.007775894604688942	0.009248668257444479	0.007007305820521207	0.006682254621119047
8.370000000000001	0.007760203080080206	0.00921662922794985	0.007002216761365462	0.006682087170790544
8.38	0.007744712415700796	0.009184906249646966	0.006997202366872982	0.006681922320159933
8.39	0.007729420549983821	0.009153497794261356	0.006992261572791321	0.006681760029041989
8.4	0.007714325428471984	0.009122402315851343	0.006987393328505764	0.006681600257892453
8.41	0.007699425004163683	0.009091618251038382	0.006982596596920682	0.006681442967798499
8.42	0.007684717237850918	0.00906114401924508	0.006977870354338682	0.00668128812046918
8.43	0.007670200098448709	0.009030978022940823	0.006973213590337755	0.006681135678225887
8.44	0.007655871563315736	0.009001118647894813	0.006968625307646595	0.0066809856039928076
8.45	0.007641729618565983	0.008971564248515246	0.006964104522018296	0.006680837861287399
8.46	0.007627772259371124	0.008942313060173648	0.006959650262102588	0.0066806924142108854
8.47	0.007613997490253488	0.008913363382727803	0.0069552615693168314	0.00668054922743878
8.48	0.007600403325369395	0.008884713522854948	0.006950937497715927	0.0066804082662114475
8.49	0.007586987788782751	0.00885636177194293	0.006946677113861337	0.006680269496324713
8.5	0.007573748914728747	0.008828306406433319	0.0069424794966893785	0.006680132884120525


==> data/sigma_0.012/var_mfl_mono_headers.tsv <==
time
stddev (1 column per value of mu)


==> data/sigma_0.012/var_mfl_multi.tsv <==
0.0	0.3268689345385125	0.3555168338399601	0.3511255764134919	0.3275959796128365
0.01	0.3243248980894433	0.3529227024680024	0.34829647129414565	0.3246878482623758
0.02	0.32181070621669045	0.3503598606322076	0.3454986070530141	0.3218067167966545
0.03	0.31932633637546803	0.3478279680799975	0.3427314040116508	0.31895228746769216
0.04	0.31687163871260726	0.3453266948563718	0.3399945421749097	0.3161243013598426
0.05	0.314446398364381	0.34285573008266784	0.33728778469600346	0.3133225481036272
0.06	0.3120503544862051	0.3404147738134672	0.3346108618810851	0.3105468323952729
0.07	0.3096832458118349	0.33800353418075857	0.33196349584375795	0.30779696368762605
0.08	0.3073448009817226	0.33562172533262086	0.32934540308301297	0.3050727262826642
0.09	0.30503474337792663	0.33326906594070066	0.3267562926300716	0.30237389318322805
0.1	0.30275280236003677	0.3309452793119956	0.3241958747505854	0.29970023580035304
0.11	0.30049870932384243	0.32865009087575986	0.32166386184280044	0.29705152468282114
0.12	0.29827219799191007	0.32638322807255526	0.3191599706228204	0.29442752911802367
0.13	0.29607300623907906	0.3241444208888771	0.31668391705008603	0.2918280179628632
0.14	0.2939008711813029	0.32193340147337546	0.3142354183046181	0.2892527605564625
0.15	0.2917555322769843	0.31974990407406995	0.3118141940631692	0.28670152746069466
0.16	0.2896367318197989	0.31759366550430607	0.3094199667264164	0.28417409063185317
0.17	0.2875442147830064	0.31546442390543167	0.307052461371607	0.28167022377640255
0.18	0.2854777277863141	0.3133619189786086	0.30471140563369814	0.2791897019159318
0.19	0.28343702003294813	0.31128589228485276	0.3023965286613251	0.27673230187742737
0.2	0.2814218427436663	0.3092360872026018	0.3001075621457646	0.2742978024360159
0.21	0.27943194862731935	0.3072122490345165	0.2978442400642335	0.27188598436453776
0.22	0.2774670925977339	0.305214124768812	0.2956062987896452	0.26949663054532386
0.23	0.2755270316741693	0.3032414627592386	0.2933934772592753	0.2671295259135428
0.24	0.2736115245218587	0.30129401300761754	0.291205516899387	0.2647844571101107
0.25	0.2717203317111312	0.2993715271659873	0.28904216088532214	0.26246121279139356
0.26	0.2698532159238004	0.2974737586442236	0.2869031547012298	0.2601595836302707
0.27	0.2680099413542998	0.2956004625208634	0.2847882462108417	0.25787936230457087
0.28	0.2661902739349229	0.2937513951367716	0.28269718544736494	0.2556203435846891
0.29	0.2643939813885018	0.2919263144185429	0.2806297245908685	0.2533823240459561
0.3	0.2626208330309544	0.29012497985456814	0.27858561813163574	0.2511651021794911
0.31	0.2608705998521156	0.28834715254311594	0.2765646226415115	0.2489684784320475
0.32	0.2591430546660202	0.2865925951359987	0.27456649669984357	0.24679225519091655
0.33	0.25743797173987054	0.28486107158961727	0.2725910009992404	0.24463623681167113
0.34	0.25575512684968144	0.2831523473456992	0.27063789838198343	0.24250022950568603
0.35000000000000003	0.2540942974404154	0.2814661893146324	0.2687069537326373	0.24038404130064725
0.36	0.2524552624222512	0.27980236594381364	0.26679793394940265	0.23828748209717307
0.37	0.2508378022581389	0.2781606471626895	0.2649106079915116	0.23621036365061227
0.38	0.24924169897254128	0.2765408041712456	0.26304474679887435	0.23415249956529774
0.39	0.24766673594914929	0.27494260959429706	0.2612001232549516	0.23211370528338832
0.4	0.2461126980144925	0.2733658374809607	0.2593765122238207	0.23009379797843055
0.41000000000000003	0.2445793715240096	0.2718102633346683	0.25757369055814544	0.22809259660858963
0.42	0.2430665442221063	0.2702756640804053	0.2557914370090508	0.22610992190381918
0.43	0.24157400520468789	0.2687618179094681	0.25402953225111335	0.22414559634852846
0.44	0.24010154501861333	0.26726850439605154	0.2522877588639772	0.22219944418126042
0.45	0.23864895552904491	0.26579550448046235	0.2505659013043361	0.22027129132749332
0.46	0.2372160299657746	0.2643426005038072	0.24886374586616447	0.21836096540052133
0.47000000000000003	0.2358025629433199	0.2629095762078236	0.24718108068816352	0.2164682957037205
0.48	0.23440835036628405	0.26149621657581085	0.24551769575091084	0.21459311321390023
0.49	0.2330331894416846	0.2601023079332797	0.2438733828257352	0.21273525056194176
0.5	0.23167687872899778	0.2587276379485331	0.2422479354672962	0.21089454202258656
0.51	0.2303392180940619	0.25737199564040664	0.24064114901288905	0.2090708234696547
0.52	0.22902000862870697	0.25603517140659315	0.23905282057112942	0.2072639323848133
0.53	0.22771905272505857	0.25471695688424334	0.23748274897541444	0.2054737078390698
0.54	0.22643615407140785	0.2534171450212862	0.23593073478985302	0.20369999047694182
0.55	0.22517111759529196	0.2521355300861098	0.2343965803050144	0.2019426225042274
0.56	0.22392374945582902	0.25087190766688217	0.23288008951126105	0.20020144767224726
0.5700000000000001	0.22269385708931191	0.24962607471572779	0.23138106807327377	0.19847631124916393
0.58	0.2214812491372698	0.24839782943775288	0.22989932333243218	0.19676706001554756
0.59	0.2202857354744837	0.24718697132638362	0.22843466430253873	0.1950735422511202
0.6	0.2191071272319384	0.24599330118405702	0.22698690163419435	0.19339560772118217
0.61	0.21794523672911084	0.24481662111930647	0.22555584760732547	0.1917331076622534
0.62	0.2167998774856196	0.24365673457935055	0.22414131612696586	0.1900858947609613
0.63	0.21567086425094015	0.24251344631319738	0.22274312271655078	0.18845382314235667
0.64	0.2145580129884543	0.24138656233096156	0.2213610844849959	0.18683674836032324
0.65	0.21346114084376838	0.24027588994978288	0.2199950201246621	0.18523452738411791
0.66	0.21238006615737695	0.23918123779578743	0.21864474990361452	0.18364701857663351
0.67	0.21131460848825204	0.23810241580984423	0.21731009565794887	0.18207408168541564
0.68	0.2102645885682965	0.23703923527479284	0.21599088076367984	0.18051557783518324
0.6900000000000001	0.20922982831308895	0.23599150873772037	0.21468693013465304	0.17897136951161616
0.7000000000000001	0.20821015083672034	0.23495905004869802	0.21339807021338172	0.17744132054193779
0.71	0.2072053804530718	0.2339416743736343	0.21212412896465907	0.1759252960850195
0.72	0.20621534264197672	0.23293919819551295	0.21086493585143903	0.17442316262518354
0.73	0.2052398640686179	0.2319514393321548	0.20962032183052645	0.17293478795448586
0.74	0.2042787725987977	0.2309782169277764	0.2083901193449058	0.17146004116158794
0.75	0.2033318972803458	0.2300193514115862	0.20717416231746286	0.16999879261589043
0.76	0.20239906833593138	0.22907466454033965	0.2059722861316387	0.16855091396032
0.77	0.2014801171766431	0.22814397939997177	0.20478432762406953	0.1671162780946595
0.78	0.2005748764120665	0.22722712040779058	0.2036101250790254	0.16569475916941792
0.79	0.19968317982987982	0.22632391333772578	0.20244951822017193	0.1642862325684117
0.8	0.19880486240271733	0.2254341852876275	0.201302348199132	0.16289057489182962
0.81	0.1979397602970034	0.22455776467548727	0.20016845758302076	0.16150766394574867
0.8200000000000001	0.1970877108812473	0.22369448126167385	0.19904769035087055	0.16013737873860534
0.8300000000000001	0.19624855270345473	0.22284416615299696	0.19793989188379435	0.1587795994704846
0.84	0.1954221255066331	0.22200665180706236	0.19684490895687	0.15743420750617734
0.85	0.1946082702346162	0.2211817720562378	0.19576258967640675	0.15610108536088452
0.86	0.19380682903852228	0.22036936206981586	0.19469278355914268	0.1547801167004433
0.87	0.19301764526156753	0.21956925836127222	0.19363534152842535	0.1534711863339841
0.88	0.19224056344996984	0.2187812988065821	0.19259011586975924	0.15217418019561677
0.89	0.19147542935573886	0.21800532264710293	0.19155696022232105	0.15088898531611378
0.9	0.1907220899470438	0.21724117049260747	0.19053572957065673	0.1496154898145778
0.91	0.1899803933965517	0.21648868433630258	0.18952628023772902	0.14835358290446568
0.92	0.189250189089244	0.21574770753154782	0.18852846987764324	0.14710315487900913
0.93	0.18853132762745753	0.21501808479394038	0.18754215746833455	0.14586409709842982
0.9400000000000001	0.18782366083702515	0.21429966221782093	0.18656720330444615	0.14463630196343785
0.9500000000000001	0.187127041760552	0.21359228727711	0.1856034689902166	0.14341966291025468
0.96	0.18644132465946953	0.212895808825846	0.18465081743257503	0.14221407440513986
0.97	0.1857663650232275	0.21221007710831413	0.18370911283426739	0.14101943193642807
0.98	0.18510201957144867	0.2115349437581135	0.1827782206871111	0.1398356319929838
0.99	0.18444814625583336	0.21087026177704216	0.18185800776526517	0.138662572058169
1.0	0.18380460425650888	0.21021588555286205	0.1809483421186067	0.13750015060017554
1.01	0.18317125398870457	0.20957167085868927	0.18004909306614922	0.13634826706030415
1.02	0.18254795710445118	0.20893747485728906	0.1791601311895784	0.13520682185577212
1.03	0.1819345764947114	0.2083131561019994	0.17828132832679705	0.13407571635508012
1.04	0.18133097628872555	0.2076985745427196	0.17741255756555624	0.13295485288638262
1.05	0.18073702185661017	0.2070935915156294	0.17655369323708286	0.13184413471494397
1.06	0.1801525798117781	0.20649806973331106	0.17570461090978215	0.1307434660498743
1.07	0.17957751801325833	0.2059118732972761	0.17486518738293547	0.12965275200630516
1.08	0.17901170556760113	0.20533486769820217	0.17403530068048628	0.12857189860683146
1.09	0.17845501282504608	0.2047669198142098	0.17321483004480928	0.1275008127689775
1.1	0.17790731138229404	0.20420789790632782	0.1724036559305352	0.12643940231365966
1.11	0.1773684740829665	0.20365767161947557	0.17160165999834623	0.12538757594686278
1.12	0.17683837501592692	0.20311611198131438	0.17080872510878717	0.12434524325803752
1.1300000000000001	0.17631688952208083	0.20258309140008512	0.17002473531608311	0.12331231470801181
1.1400000000000001	0.17580389419115372	0.20205848365445428	0.1692495758619461	0.12228870160534351
1.1500000000000001	0.17529926685959546	0.20154216389742088	0.1684831331694218	0.12127431612407051
1.16	0.17480288661142285	0.20103400865546756	0.16772529483668808	0.12026907127354597
1.17	0.1743146337764782	0.20053389582572098	0.16697594963089174	0.11927288092474866
1.18	0.1738343899312985	0.20004170466898177	0.16623498748191462	0.11828565976617553
1.19	0.17336203789597446	0.199557315807484	0.16550229947615597	0.11730732330999821
1.2	0.1728974617332224	0.19908061122230178	0.1647777778502338	0.11633778787914155
1.21	0.17244054674732232	0.1986114742478862	0.16406131598470775	0.11537697057793353
1.22	0.17199117947825868	0.19814978957066923	0.16335280839774463	0.11442478931796603
1.23	0.1715492477057777	0.19769544322255533	0.16265215073877318	0.11348116276865423
1.24	0.17111464045223437	0.19724832257907837	0.161959239782147	0.11254601038443629
1.25	0.17068724797223897	0.19680831635377577	0.1612739734206893	0.11161925239238726
1.26	0.17026696174816128	0.19637531459027094	0.16059625065931238	0.11070080976750798
1.27	0.1698536744896335	0.19594920867005114	0.15992597160848843	0.10979060426648019
1.28	0.16944728013053434	0.19552989128495826	0.15926303747769974	0.10888855838332827
1.29	0.16904767382510513	0.19511725647438855	0.15860735056892528	0.10799459535363341
1.3	0.1686547519448742	0.19471119955373126	0.1579588142698858	0.10710863917805505
1.31	0.16826841207366594	0.1943116172183311	0.15731733304754802	0.1062306145468326
1.32	0.16788855300482372	0.19391840738836041	0.15668281244127205	0.10536044691983769
1.33	0.16751507473759786	0.19353146940925192	0.1560551590565938	0.10449806246199855
1.34	0.1671478784678687	0.1931507037800429	0.15543428055812017	0.10364338805418855
1.35	0.16678686659558226	0.19277601165544633	0.15482008566280575	0.10279635127964563
1.36	0.16643194271195116	0.19240729523036984	0.1542124841327004	0.10195688039232728
1.37	0.16608301159892885	0.1920444591773308	0.15361138676919078	0.10112490432513518
1.3800000000000001	0.16573997920644817	0.19168740911835982	0.1530167054048288	0.10030035270042503
1.3900000000000001	0.1654027526787406	0.19133605234005968	0.15242835289810255	0.09948315575853704
1.4000000000000001	0.16507124030845968	0.19099029698058875	0.15184624312496187	0.09867324444617176
1.41	0.1647453515809556	0.19065005287137873	0.1512702909726418	0.09787055033196676
1.42	0.16442499710408898	0.1903152306708244	0.15070041233487164	0.09707500564689216
1.43	0.16411008867999527	0.1899857426199557	0.15013652409934078	0.09628654328719316
1.44	0.1638005392088085	0.18966150194053802	0.14957854415225044	0.09550509677888756
1.45	0.16349626278295698	0.1893424230869509	0.1490263913532765	0.09473060028649241
1.46	0.1631971745677422	0.18902842186217328	0.1484799855560167	0.09396298864475279
1.47	0.1629031909247593	0.18871941483905952	0.14793924756554452	0.09320219727318746
1.48	0.16261422925098024	0.18841532024639732	0.14740409917221461	0.09244816222801695
1.49	0.16233020812436794	0.1881160568235037	0.1468744631147904	0.09170082021440867
1.5	0.16205104715075586	0.18782154495229422	0.14635026307700025	0.09096010848242643
1.51	0.1617766670944018	0.18753170566188876	0.14583142373054742	0.09022596493807485
1.52	0.16150698973914934	0.18724646126363173	0.1453178706087018	0.0894983280704783
1.53	0.16124193798117853	0.1869657350652616	0.14480953029060098	0.08877713693065668
1.54	0.1609814357639274	0.18668945140060886	0.14430633018095865	0.08806233116866395
1.55	0.16072540808457722	0.18641753555457136	0.14380819868164896	0.0873538510276579
1.56	0.16047378099297774	0.18614991426241662	0.14331506514651277	0.08665163726305157
1.57	0.1602264815455282	0.18588651446961332	0.14282685965934466	0.08595563120069122
1.58	0.1599834378579921	0.18562726536437135	0.14234351356887093	0.08526577477633092
1.59	0.15974457903303377	0.1853720958091311	0.14186495875680147	0.0845820103678107
1.6	0.15950983519561307	0.18512093703185492	0.1413911282540733	0.0839042809539196
1.61	0.15927913746477548	0.18487372045619832	0.14092195611035183	0.0832325302416877
1.62	0.15905241791897012	0.18463037893450338	0.14045737668976194	0.08256670262089691
1.6300000000000001	0.15882960962248216	0.18439084632872588	0.13999732616104194	0.08190674274547252
1.6400000000000001	0.15861064663197175	0.1841550574990129	0.13954174092071508	0.08125259582275988
1.6500000000000001	0.15839546394439918	0.18392294824726188	0.13909055824619201	0.08060420760580664
1.6600000000000001	0.15818399755648332	0.18369445568045836	0.1386437173324411	0.07996152430834877
1.67	0.1579761843515635	0.18346951747489276	0.1382011565662637	0.07932449272976821
1.68	0.15777196220628645	0.18324807245211644	0.13776281664515813	0.07869306023041821
1.69	0.1575712698982767	0.18303006047803705	0.13732863917381544	0.0780671745736761
1.7	0.15737404710017722	0.18281542191634223	0.13689856474975298	0.07744678468355043
1.71	0.15718023445020518	0.1826040984148874	0.13647253772393586	0.07683184038543864
1.72	0.15698977342385118	0.18239603218800532	0.13605050194744644	0.07622229102149972
1.73	0.156802606457468	0.1821911662126624	0.13563240060956525	0.07561808640447674
1.74	0.15661867683076275	0.18198944453281998	0.1352181818883393	0.07501917685835677
1.75	0.1564379286864197	0.18179081175717962	0.13480779116930963	0.07442551317936695
1.76	0.15626030707613348	0.18159521319464644	0.1344011740276593	0.07383704660574286
1.77	0.15608575783545373	0.18140259548570353	0.13399828219268	0.07325372882118426
1.78	0.1559142277054533	0.18121290511907773	0.13359906288457885	0.07267551202796432
1.79	0.1557456642412698	0.18102609045773232	0.13320346391914337	0.0721023488677785
1.8	0.1555800157891309	0.18084209988990999	0.1328114407012464	0.07153419234625659
1.81	0.15541723157109444	0.18066088282530393	0.13242294230894108	0.07097099600642766
1.82	0.15525726155886502	0.18048239002913113	0.1320379184871556	0.07041271383357382
1.83	0.1551000565396169	0.18030657207866826	0.1316563275226741	0.0698593001635853
1.84	0.15494556811309537	0.18013338143015606	0.1312781211311801	0.06931070982377593
1.85	0.15479374860746664	0.17996277077260864	0.13090324995136773	0.06876689807197171
1.86	0.15464455114941852	0.17979469370674267	0.13053167467391696	0.06822782058845829
1.87	0.1544979296283796	0.17962910500396065	0.13016335058318781	0.06769343346421677
1.8800000000000001	0.15435383865539362	0.1794659597070527	0.12979822950823106	0.06716369320169295
1.8900000000000001	0.1542122336010738	0.17930521417266135	0.12943627227831533	0.06663855675950976
1.9000000000000001	0.1540730705622786	0.17914682530357762	0.12907743871388377	0.06611798153984248
1.9100000000000001	0.1539363063493968	0.17899075063733447	0.12872168233635828	0.06560192527141069
1.92	0.1538018984850835	0.1788369488485599	0.12836896223974878	0.06509034611203397
1.93	0.15366980519425694	0.17868537905467127	0.12801924266996356	0.06458320274120788
1.94	0.1535399853974743	0.17853600103931566	0.12767247952428398	0.06408045413088152
1.95	0.15341239868156278	0.17838877549956927	0.12732863069141195	0.06358206072469987
1.96	0.1532870053130321	0.17824366384525733	0.12698766214696292	0.06308798459719561
1.97	0.15316376623461772	0.17810062789951853	0.12664953391539654	0.06259818622900679
1.98	0.15304264301413	0.17795963024467526	0.12631420429560908	0.062112626340420495
1.99	0.15292359787034523	0.17782063430271441	0.12598163516544736	0.06163126601102579
2.0	0.1528065936779584	0.1776836040275738	0.12565179082462158	0.06115406669414711
2.0100000000000002	0.15269159390397877	0.17754850387215118	0.12532463197021138	0.06068099024696643
2.02	0.15257856263456832	0.1774152989653299	0.125000119674253	0.06021199888381729
2.0300000000000002	0.15246746458587945	0.17728395521073956	0.12467821677405728	0.05974705537225673
2.04	0.15235826504433758	0.17715443920986218	0.12435888674500238	0.0592861227062116
2.05	0.1522509298851749	0.17702671780342252	0.12404209297112992	0.05882916415577972
2.06	0.15214542558582334	0.17690075827119642	0.12372779815744415	0.0583761433852587
2.07	0.15204171917178907	0.17677652929416274	0.12341596365947066	0.057927024350539716
2.08	0.1519397782286239	0.17665399966197232	0.12310655485472902	0.057481771184728005
2.09	0.15183957092265107	0.17653313818998867	0.12279953853052782	0.05704034852000613
2.1	0.1517410659403218	0.17641391459162842	0.1224948821786086	0.05660272138751002
2.11	0.15164423250477654	0.1762962995709086	0.12219254704483493	0.056168855110486096
2.12	0.1515490403829079	0.17618026383073107	0.12189250138995557	0.055738715222831935
2.13	0.15145545985240635	0.17606577834651616	0.1215947142064265	0.05531226766247969
2.14	0.1513634616960259	0.17595281465038676	0.1212991495461937	0.05488947870909558
2.15	0.151273017207767	0.17584134516225988	0.12100576800271308	0.05447031499565823
2.16	0.15118409817203543	0.17573134260470968	0.12071454003007527	0.0540547434991565
2.17	0.15109667685759048	0.17562277975100696	0.12042543686312544	0.05364273143649555
2.18	0.15101072602795276	0.17551563006664642	0.12013842549234816	0.05323424629562369
2.19	0.1509262189071949	0.17540986750679363	0.11985346619036967	0.052829255914891717
2.2	0.15084312916746243	0.17530546654282306	0.11957053085764792	0.05242772865340446
2.21	0.1507614309725073	0.17520240205620563	0.11928959262157196	0.0520296330195593
2.22	0.15068109894034148	0.17510064933775443	0.11901062317855228	0.05163493775108847
2.23	0.15060210809436783	0.17500018384940033	0.11873358394163361	0.051243611873862345
2.24	0.15052443391818296	0.17490098186992148	0.11845844674710278	0.05085562490089328
2.25	0.15044805234785413	0.17480302011295062	0.1181851862921962	0.050470946641520305
2.2600000000000002	0.15037293973993748	0.1747062755312378	0.11791377754866518	0.05008954706853681
2.27	0.15029907283516417	0.17461072550879128	0.11764418830672084	0.04971139645356354
2.2800000000000002	0.15022642881865	0.17451634797764515	0.1173763878918779	0.04933646534200879
2.29	0.15015498528685467	0.17442312098784835	0.11711035700861133	0.04896472467432977
2.3000000000000003	0.15008472022826735	0.17433102316513333	0.11684607852071509	0.048596145599142986
2.31	0.150015612013594	0.1742400336538985	0.11658352856473042	0.04823069954653404
2.32	0.14994763941502526	0.1741501320124679	0.11632267707535703	0.04786835821149864
2.33	0.14988078158521317	0.17406129800168857	0.11606350020967826	0.04750909347761011
2.34	0.14981501804514963	0.17397351131406807	0.11580597606167425	0.047152877510913856
2.35	0.14975032868556248	0.17388675261546632	0.11555008286820541	0.0467996828229598
2.36	0.14968669377140617	0.1738010029543971	0.11529579785203159	0.04644948215557649
2.37	0.1496240939125189	0.17371624377403808	0.1150430952947251	0.04610225005825801
2.38	0.1495625100670028	0.17363245665004878	0.11479195430666564	0.04575796432590778
2.39	0.14950192353505062	0.1735496229780403	0.11454235475124995	0.04541659894497217
2.4	0.14944231596896704	0.17346772517908027	0.11429427645107215	0.045078127966744215
2.41	0.14938366936028374	0.17338674602878978	0.11404769941131213	0.04474252567145443
2.42	0.14932596600970097	0.17330666856666407	0.11380260462852118	0.044409766597882934
2.43	0.149269188538034	0.17322747479561662	0.11355897303090275	0.044079825261768214
2.44	0.1492133198826601	0.17314914701351555	0.11331678603824615	0.043752676539371455
2.45	0.14915834329982466	0.17307166900558046	0.11307602475572223	0.04342829566276962
2.46	0.14910424238041237	0.17299502493841204	0.11283667262580575	0.04310665813891203
2.47	0.14905100098765225	0.17291919928981134	0.11259872229059452	0.04278773969713961
2.48	0.14899860327306733	0.17284417693422	0.1123621576105685	0.04247151620927461
2.49	0.14894703367489937	0.17276994269571824	0.11212696503706575	0.04215796374179506
2.5	0.14889627691840313	0.17269648178364627	0.11189314195157418	0.04184705863988043
2.5100000000000002	0.14884631805387738	0.17262377978074497	0.11166067302332407	0.04153877751779882
2.52	0.14879714240653252	0.17255182253915288	0.11142955035693963	0.041233097217865215
2.5300000000000002	0.14874873555725607	0.17248059620313025	0.11119976379180187	0.040929994859212594
2.54	0.14870108332565257	0.17241008721695456	0.11097129718805786	0.04062944786101124
2.5500000000000003	0.14865417179209686	0.17234028235749496	0.11074413549468916	0.04033143369240207
2.56	0.14860798729864877	0.17227116852700233	0.11051826259872517	0.040035930004875916
2.57	0.14856251651983785	0.1722027328615859	0.11029366249448977	0.039742914653214736
2.58	0.14851774635441523	0.17213496273020287	0.11007031822407318	0.039452365739879376
2.59	0.14847366393613554	0.17206784566261127	0.10984821346076035	0.03916426188283207
2.6	0.14843025658793704	0.1720013696015944	0.10962733331271035	0.03887858180052389
2.61	0.1483875118684966	0.17193552288959535	0.10940766397833881	0.03859530424522902
2.62	0.14834541757407801	0.17187029385386962	0.10918919013970839	0.03831440814436733
2.63	0.14830396183930106	0.17180567103147737	0.10897189599848521	0.038035872579498864
2.64	0.1482631329736223	0.17174164314108054	0.10875575964873409	0.037759676883206715
2.65	0.14822291947491142	0.17167819894155328	0.10854076370740795	0.03748580089837078
2.66	0.1481833100215177	0.1716153276263566	0.10832690038556675	0.03721422450893497
2.67	0.1481442935041671	0.1715530187638927	0.10811417800511956	0.036944927689960556
2.68	0.14810585907519924	0.17149126196305456	0.10790258439903883	0.036677890610454025
2.69	0.1480679961717855	0.17143004701199302	0.10769210569951762	0.03641309363045403
2.7	0.1480306944063561	0.17136936386682794	0.10748272309977702	0.03615051726167859
2.71	0.14799394347135109	0.1713092024497383	0.10727441833285405	0.03589014225522708
2.72	0.1479577332595669	0.17124955305723139	0.10706717794725595	0.035631949583908244
2.73	0.14792205388166102	0.17119040620057813	0.10686099089446374	0.03537592037072209
2.74	0.14788689569830132	0.17113175258271254	0.10665584576556102	0.03512203592183166
2.75	0.14785224918437698	0.17107358308370124	0.10645172946709233	0.03487027775933962
2.7600000000000002	0.14781810511990223	0.17101588878488783	0.10624862861559847	0.03462062754322539
2.77	0.1477844543380662	0.17095866088540165	0.10604652639277125	0.034373067046896286
2.7800000000000002	0.14775128778850988	0.17090189072016446	0.10584540883379492	0.034127578043888454
2.79	0.1477185965523877	0.1708455698370312	0.10564526356760216	0.033884142669003164
2.8000000000000003	0.1476863718647304	0.17078968970275007	0.1054460814012027	0.03364274326724237
2.81	0.1476546052245877	0.17073424217261793	0.10524785128844377	0.033403362342741834
2.82	0.14762328830003837	0.17067921932040345	0.10505056100616234	0.033165982553270676
2.83	0.14759241299669337	0.1706246133774791	0.10485419830021751	0.03293058673450734
2.84	0.14756197129648752	0.1705704168075787	0.10465874985336343	0.032697157824049465
2.85	0.14753195526906035	0.17051662230564804	0.10446420337154293	0.032465678563978854
2.86	0.14750235717643373	0.17046322255933147	0.10427054718627334	0.03223613215593766
2.87	0.14747316944995245	0.17041021019637392	0.10407777254822512	0.032008502031276545
2.88	0.14744438466694468	0.17035757810068544	0.10388587028679855	0.03178277175917389
2.89	0.14741599554888843	0.17030531940411303	0.10369482908460538	0.03155892503287209
2.9	0.14738799493264262	0.17025342856564435	0.10350464130552257	0.03133694573505532
2.91	0.14736037579389372	0.1702018995465321	0.10331530811284903	0.031116817900534964
2.92	0.14733313125805642	0.17015072580407872	0.10312681930193063	0.030898525617930477
2.93	0.14730625459091323	0.17009990090345473	0.10293916398940806	0.030682053084290437
2.94	0.14727973919328097	0.1700494185009651	0.10275233191950883	0.030467384791998602
2.95	0.14725357859383753	0.16999927244606458	0.10256631619708494	0.030254505376160347
2.96	0.147227766446716	0.16994945710472142	0.1023811070272358	0.0300433996383218
2.97	0.14720229652179292	0.1698999665841799	0.10219669398403182	0.029834052499621008
2.98	0.14717716253021024	0.16985079507228537	0.10201306672761883	0.029626449018739898
2.99	0.14715235842313115	0.16980193681834424	0.10183021501382516	0.0294205743984408
3.0	0.1471278783428225	0.1697533862297364	0.10164812870793592	0.02921641397632135
3.0100000000000002	0.14710371655276946	0.16970513684054792	0.10146679780122218	0.029013953051363638
3.02	0.14707986742903192	0.1696571819925473	0.10128621301936394	0.028813177104715457
3.0300000000000002	0.14705632545694713	0.16960951646441602	0.10110637491818138	0.0286140718149297
3.04	0.14703308522905223	0.16956213517600396	0.10092727824665286	0.0284166230422036
3.0500000000000003	0.14701014144445038	0.16951503315099087	0.10074891375417838	0.028220816775649027
3.06	0.14698748880240306	0.16946820550559344	0.10057127228161451	0.028026639098420163
3.0700000000000003	0.14696512207851498	0.16942164729717565	0.10039434476257014	0.02783407622139852
3.08	0.14694303627718866	0.16937535370391954	0.10021812226016155	0.027643114488780256
3.09	0.14692122650088124	0.1693293201185751	0.10004259595097811	0.02745374037783105
3.1	0.14689968794765515	0.1692835420334555	0.09986775712997477	0.02726594051739169
3.11	0.14687841590847717	0.16923801502725108	0.09969359820199851	0.027079701634975674
3.12	0.14685740575050946	0.1691927347702294	0.0995201124918278	0.0268950105011508
3.13	0.14683665293907489	0.16914769705401866	0.09934729183173353	0.026711854642132993
3.14	0.14681615303290488	0.1691028978184666	0.09917512823412536	0.026530222666174483
3.15	0.1467959016734012	0.1690583329767529	0.09900361375030695	0.02635010188514115
3.16	0.14677589458346874	0.1690139985048938	0.09883274053895902	0.026171479609095487
3.17	0.1467561275652738	0.16896989050002978	0.09866250089038603	0.025994343263508326
3.18	0.1467365965083765	0.1689260051506535	0.09849288722350241	0.025818680391024453
3.19	0.14671729737814368	0.16888233871381533	0.0983238920612538	0.025644478651189115
3.2	0.1466982262031975	0.16883888754319107	0.09815550814897883	0.025471725857964995
3.21	0.14667937910292717	0.16879564806168307	0.0979877286111179	0.025300410074984986
3.22	0.14666075227344239	0.16875261675424533	0.09782054657781238	0.025130519263796742
3.23	0.14664234198475315	0.16870979017933746	0.09765395544280496	0.024962041473943146
3.24	0.14662414456715406	0.1686671649607906	0.097487948709436	0.024794964875346777
3.25	0.14660615640408767	0.16862473778162598	0.09732251991045639	0.024629277817359563
3.2600000000000002	0.1465883739791664	0.16858250537714792	0.09715766272149005	0.024464968684945246
3.27	0.1465707938509937	0.16854046457180988	0.09699337096094195	0.024302025952859463
3.2800000000000002	0.1465534126453174	0.1684986122688832	0.09682963858962236	0.024140438199560743
3.29	0.14653622704237362	0.16845694543782763	0.09666645965971717	0.02398019410729347
3.3000000000000003	0.14651923378206758	0.16841546111257671	0.09650382746200682	0.023821282465255306
3.31	0.1465024296671801	0.16837415638718392	0.09634173497976907	0.023663692190466174
3.3200000000000003	0.14648581156270074	0.1683330284180641	0.09618017305578244	0.02350741253435174
3.33	0.1464693763932959	0.16829207442313307	0.09601911408543584	0.02335243274071743
3.34	0.14645312113566206	0.16825129160977767	0.09585854893752443	0.023198741986028424
3.35	0.1464370428040884	0.16821067706922746	0.09569847200339165	0.023046329567209197
3.36	0.14642113821615632	0.1681702281764032	0.09553887784175802	0.022895184963594186
3.37	0.14640540413345993	0.16812994238433823	0.09537976117688246	0.02274529765954895
3.38	0.14638983776896955	0.1680898171996923	0.0952211168965102	0.022596657219641363
3.39	0.14637443640108228	0.16804985018156599	0.09506294004965837	0.02244925329917487
3.4	0.1463591973562036	0.16801003894009048	0.09490521090524258	0.022303075643334197
3.41	0.14634411800565017	0.16797038113555304	0.09474789904875354	0.022158114110274203
3.42	0.1463291957699473	0.1679308744790224	0.09459099838787458	0.02201435864382852
3.43	0.14631442808991338	0.16789151673638428	0.09443450430356198	0.021871799262042912
3.44	0.14629981244768037	0.1678523058143991	0.09427841279490379	0.021730426174837225
3.45	0.14628534640809218	0.16781323958715347	0.09412271974671511	0.02159022991699967
3.46	0.1462710275821417	0.16777431594699746	0.09396742107093559	0.02145120082461571
3.47	0.14625685363074495	0.16773553282934694	0.09381251286580075	0.021313329374484977
3.48	0.1462428222589661	0.1676968882102614	0.09365799141523745	0.021176606148617598
3.49	0.1462289312104729	0.1676583801047312	0.09350385318797579	0.021041021736811685
3.5	0.14621517827418748	0.1676200065829088	0.09335009483634382	0.020906566810195364
3.5100000000000002	0.14620156127996664	0.16758176574810937	0.09319671319425704	0.02077323212043371
3.52	0.14618807796858585	0.16754365573831106	0.09304370507849276	0.020641008484275858
3.5300000000000002	0.14617472615287871	0.16750567474715597	0.09289106703373212	0.02050988678398868
3.54	0.14616150378971843	0.1674678211274855	0.09273879721514118	0.020379858002282803
3.5500000000000003	0.14614840886195593	0.16743009314814572	0.09258689402043119	0.020250913200559984
3.56	0.14613543937311457	0.16739248907813065	0.09243535595363252	0.02012304351729053
3.5700000000000003	0.14612259339107583	0.16735500722131635	0.09228418080988125	0.01999624016812864
3.58	0.14610986902193773	0.1673176459171061	0.09213336658403633	0.019870494673041555
3.59	0.1460972644044102	0.16728040354038465	0.09198291147952278	0.019745798652338158
3.6	0.14608477770977082	0.16724327849303836	0.09183281387387891	0.019622143733765716
3.61	0.1460724071692909	0.167206269206154	0.09168307231659643	0.01949952154025291
3.62	0.14606015113852208	0.16716937413929017	0.09153368552675506	0.01937792375690281
3.63	0.1460480079011987	0.1671325917795043	0.09138465239044263	0.019257342143427177
3.64	0.14603597575670602	0.1670959206386109	0.09123597195662096	0.019137768528584256
3.65	0.14602405303508115	0.167059359236572	0.09108764412434378	0.019019194796122768
3.66	0.14601223806648114	0.16702290613122459	0.09093966898011237	0.018901612910848225
3.67	0.14600052918223003	0.16698655990719344	0.09079204584825855	0.018785014909139513
3.68	0.14598892478205094	0.16695031915737252	0.09064477457388499	0.01866939289597654
3.69	0.14597742329551583	0.16691418251295534	0.09049785600184934	0.018554739043093127
3.7	0.1459660231848356	0.16687814862801315	0.09035128983405107	0.018441044834709625
3.71	0.1459547229456389	0.16684221617751022	0.09020507554694512	0.01832829715914749
3.72	0.14594352119560516	0.1668063838565495	0.09005921306595584	0.018216487198353244
3.73	0.14593241650847333	0.16677065037960065	0.089913702491803	0.018105607508181996
3.74	0.1459214074520739	0.16673501447973504	0.08976854406897387	0.017995650662453636
3.75	0.14591049261961953	0.1666994749070719	0.08962373646940466	0.01788660918923202
3.7600000000000002	0.14589967062939782	0.16666403042004077	0.08947923467604496	0.017778475685553557
3.77	0.14588894012431497	0.16662867979319082	0.08933501803377758	0.0176712428166214
3.7800000000000002	0.14587829976818148	0.16659342180973327	0.08919106461635141	0.01756490332898909
3.79	0.14586774823144358	0.16655825528042	0.08904732806023359	0.017459450041036474
3.8000000000000003	0.145857284215641	0.16652317903050332	0.08890380257680112	0.017354875815539798
3.81	0.1458469064459861	0.16648819189784042	0.08876048632506144	0.017251173577731524
3.8200000000000003	0.14583661366936412	0.16645329272359694	0.0886173780587637	0.01714833631260302
3.83	0.14582640465696456	0.16641848036646842	0.0884744781596051	0.017046357067785425
3.84	0.14581627820080897	0.1663837536992582	0.08833178552990116	0.01694522895173471
3.85	0.1458062331184876	0.16634911160544905	0.08818929887692474	0.016844945132449038
3.86	0.14579626824328054	0.16631455297859316	0.08804701692087387	0.01674549883664404
3.87	0.14578638241169822	0.16628007672256673	0.08790493773221895	0.016646883367165313
3.88	0.14577657446444595	0.1662456817475228	0.0877630603117199	0.01654909211720573
3.89	0.14576684328765543	0.16621136694335112	0.08762138426252644	0.01645211855666092
3.9	0.14575718778747712	0.16617713122967534	0.08747990956658046	0.01635595627633853
3.91	0.1457476068886399	0.16614297353553906	0.0873386367928642	0.016260598889924392
3.92	0.14573809953732472	0.1661088927971836	0.0871975661855163	0.016166040067928003
3.93	0.14572866475086188	0.16607488795884154	0.08705669814650026	0.01607227354047332
3.94	0.14571930152346424	0.16604095796854126	0.08691603256983206	0.015979293097524314
3.95	0.14571000884963747	0.16600710177884798	0.0867755616909249	0.01588709258507116
3.96	0.14570078574088033	0.16597331834687715	0.08663528413218675	0.015795665904842333
3.97	0.14569163122457396	0.16593960664745822	0.08649520120268217	0.015705007013419207
3.98	0.14568254434368724	0.16590596566098811	0.08635531511064715	0.015615109923602731
3.99	0.14567352415648332	0.16587239437590326	0.08621562988490894	0.015525968700930745
4.0	0.14566456973567732	0.16583889178652406	0.08607614748757327	0.015437577460804784
4.01	0.14565568016224748	0.16580545687299708	0.0859368697236507	0.015349930370832394
4.0200000000000005	0.145646854536091	0.16577208861873519	0.08579779858370891	0.015263021644869444
4.03	0.14563809197645625	0.16573878600791386	0.08565893630079285	0.015176845513341763
4.04	0.14562939161481686	0.16570554802559578	0.08552028510849091	0.015091396311799971
4.05	0.14562075259504456	0.16567237365766938	0.08538184762644685	0.015006668442172891
4.0600000000000005	0.14561217407448582	0.16563926189044934	0.0852436266749779	0.014922656357376468
4.07	0.14560365521961993	0.16560621171028733	0.08510562525227805	0.014839354547019894
4.08	0.14559519519965103	0.16557322210319353	0.08496784653014465	0.01475675749963294
4.09	0.14558679320973897	0.16554029205445	0.08483029395320243	0.014674859829137998
4.1	0.14557844852618865	0.1655074205481713	0.08469297118685568	0.014593656211455525
4.11	0.14557016043330004	0.16547460656597732	0.08455588186126688	0.014513141361877303
4.12	0.14556192817611247	0.16544184908685092	0.08441902776775753	0.014433310038572612
4.13	0.14555375100187526	0.1654091437432253	0.08428240790156234	0.01435415706133088
4.14	0.14554562814269215	0.1653764746197662	0.08414602606031614	0.014275677296670612
4.15	0.14553755887111058	0.1653438390375002	0.08400988638695124	0.014197865656879288
4.16	0.14552954247360977	0.1653112360949518	0.08387399438092855	0.014120717099186924
4.17	0.1455215782476151	0.1652786649220032	0.08373834403323137	0.014044226624361443
4.18	0.14551366550125344	0.1652461246845275	0.08360289019302289	0.013968389275052987
4.19	0.14550580355925144	0.16521361456781933	0.08346762923341945	0.013893200121389136
4.2	0.14549799175655154	0.16518113376339347	0.08333251753197116	0.01381865418104496
4.21	0.1454902294274112	0.16514868148469414	0.08319752928854306	0.013744746606595307
4.22	0.14548251589705952	0.16511625697157936	0.08306266380473767	0.01367147262778702
4.23	0.14547485051669787	0.16508385948127402	0.08292792036398502	0.01359882751732306
4.24	0.14546723264910533	0.16505148828430832	0.08279329869808244	0.01352680659018508
4.25	0.14545966166602914	0.16501914263661016	0.08265879871802871	0.013455405202947173
4.26	0.14545213694802853	0.1649868218328637	0.08252442051171943	0.0133846187530833
4.2700000000000005	0.14544465788432984	0.16495452519115952	0.08239016434633684	0.013314442677431234
4.28	0.1454372238726927	0.16492225204440375	0.08225603067056386	0.013244872341887986
4.29	0.1454298343192864	0.1648900017372128	0.08212202011654655	0.013175903186762391
4.3	0.14542248863857693	0.1648577736295013	0.08198813350153904	0.013107530773701416
4.3100000000000005	0.14541518625722144	0.16482556709599133	0.08185437182917822	0.013039750703462204
4.32	0.14540792665901814	0.16479338152451695	0.08172073629034757	0.012972558615307174
4.33	0.14540070931051813	0.16476121631433877	0.08158722733072525	0.012905950186391449
4.34	0.1453935336738407	0.16472907087741614	0.08145384484776014	0.012839921134683
4.3500000000000005	0.14538639921950863	0.16469694463830148	0.08132059050474345	0.012774467215538458
4.36	0.1453793054262764	0.16466483703295848	0.08118746612185486	0.012709584215496969
4.37	0.14537225178959642	0.16463274750833948	0.08105447525591808	0.012645267956407346
4.38	0.14536523781435295	0.16460067552196347	0.08092162422025774	0.012581514262449155
4.39	0.1453582630021795	0.1645686205418243	0.08078891541234064	0.012518318867092405
4.4	0.1453513268618549	0.16453658204502702	0.0806563512188169	0.012455677675186138
4.41	0.1453444289010357	0.16450455951636822	0.08052393419867934	0.01239358664757979
4.42	0.14533756863890968	0.16447255244932424	0.08039166711937808	0.012332041779864756
4.43	0.1453307456074146	0.16444056034568047	0.08025955317127674	0.01227103910193678
4.44	0.1453239593422625	0.16440858273258277	0.08012759549044914	0.012210574677540208
4.45	0.1453172093855433	0.16437661916662466	0.07999579731861058	0.012150644603793892
4.46	0.1453104952856187	0.16434466918073115	0.07986416205591135	0.012091245010698942
4.47	0.14530381659697536	0.1643127323139568	0.07973269325668163	0.012032372060628876
4.48	0.14529717287500377	0.16428080666097686	0.07960139462479712	0.011974021947803002
4.49	0.14529056365857979	0.1642488736184624	0.0794702700086802	0.011916190897744271
4.5	0.14528398851132998	0.16421692752790043	0.07933932339595315	0.011858875166723086
4.51	0.14527744700554882	0.16418496828412452	0.07920855890776188	0.01180207097969316
4.5200000000000005	0.14527093871888003	0.16415299580719075	0.07907798080387544	0.011745774505021097
4.53	0.14526446323422446	0.16412101004015514	0.07894759346787691	0.011689982073507438
4.54	0.14525802014603512	0.16408901094966902	0.07881740138440224	0.011634690050614084
4.55	0.1452516090882313	0.16405699853310207	0.07868740514407165	0.011579894830288996
4.5600000000000005	0.14524522967982695	0.16402497283928896	0.07855756833897434	0.01152559283415489
4.57	0.1452388815281165	0.16399293390736097	0.0784278826930339	0.011471780511537046
4.58	0.14523256424502554	0.16396088179198284	0.07829835001453883	0.011418454339205351
4.59	0.1452262774470391	0.16392881656684752	0.0781689721940688	0.01136561079002525
4.6000000000000005	0.145220020756128	0.16389673832383544	0.078039751205784	0.011313246228196431
4.61	0.1452137938067663	0.16386464717218968	0.07791068910558244	0.011261357176618822
4.62	0.14520759623982712	0.16383254323770524	0.07778178828875347	0.011209940208056338
4.63	0.14520142770118347	0.1638004266619323	0.0776530568866147	0.011158991921967796
4.64	0.14519528784161762	0.16376829760139258	0.07752449942825097	0.011108508944248209
4.65	0.14518917631673176	0.16373615622680765	0.07739611288483861	0.011058487926953426
4.66	0.14518309278685942	0.16370400272234015	0.07726785507733291	0.0110089255480072
4.67	0.1451770369169779	0.16367183728484655	0.07713971742567748	0.010959818510890054
4.68	0.14517100837662175	0.16363966012314154	0.07701170026923948	0.010911163544309562
4.69	0.1451650068397972	0.16360747145727375	0.07688380407766748	0.010862957401851931
4.7	0.1451590319848976	0.16357527151781343	0.07675602945115267	0.010815196861615048
4.71	0.14515308349462003	0.16354306054999818	0.07662837712041184	0.010767878725823401
4.72	0.14514716105588288	0.16351083881860048	0.07650084768146913	0.010720999820425634
4.73	0.1451412643597447	0.1634786065845555	0.07637344082239965	0.010674556995792395
4.74	0.14513539310132417	0.16344636411576666	0.0762461576365107	0.010628547129542407
4.75	0.14512954697605826	0.16341411168608186	0.07611899930156463	0.010582967117104857
4.76	0.14512372567489473	0.16338184956245044	0.07599196708927063	0.010537813875130515
4.7700000000000005	0.14511792890493716	0.16334957802815972	0.07586506244410322	0.010493084341743064
4.78	0.14511215637500507	0.16331729737287334	0.07573828754328213	0.010448775469750565
4.79	0.14510640780024342	0.16328500617625655	0.07561164438534716	0.010404884100579314
4.8	0.14510068290066605	0.16325270347637985	0.07548513494505583	0.010361407165884785
4.8100000000000005	0.14509498140007115	0.16322038974973094	0.0753587613307639	0.010318341669441011
4.82	0.14508930302596962	0.16318806542983033	0.07523252578125855	0.01027568463456643
4.83	0.14508364750951416	0.1631557309534639	0.0751064306623028	0.010233433064053294
4.84	0.14507801458542877	0.163123386760066	0.07498047846291933	0.010191583886058977
4.8500000000000005	0.14507240399193877	0.16309103329111213	0.07485467179144467	0.010150134156630573
4.86	0.14506681547070147	0.16305867098952131	0.07472901337138688	0.010109080959341404
4.87	0.1450612487667379	0.1630263002990673	0.07460350603712204	0.010068421396433175
4.88	0.1450557036283653	0.16299392166379958	0.07447815272946585	0.010028152588658166
4.89	0.1450501798071306	0.16296153552747344	0.074352956506667	0.00998827167511867
4.9	0.1450446770577454	0.16292914234295308	0.0742279207775242	0.009948775813102915
4.91	0.14503919513802196	0.1628967425788037	0.07410304908642698	0.009909662177916612
4.92	0.14503373380881074	0.16286433668355998	0.07397834505478439	0.00987092796270943
4.93	0.14502829283393945	0.16283192510306724	0.0738538124122795	0.009832570378295713
4.94	0.14502287198015373	0.1627995082715329	0.0737294549911272	0.009794586652968874
4.95	0.14501747101705947	0.1627670866316361	0.07360527143813943	0.009756974032308945
4.96	0.1450120897148682	0.162734660647645	0.07348123238054435	0.009719729778982927
4.97	0.14500672779977727	0.1627022307583036	0.07335733377243168	0.009682851172537654
4.98	0.14500138503263288	0.16266979739566748	0.07323357701780787	0.00964633550918505
4.99	0.14499606119364838	0.16263736098739892	0.07310996357747249	0.009610180101579732
5.0	0.1449907560657222	0.16260492195630574	0.07298649496750623	0.009574382278589076
5.01	0.14498546944090968	0.16257248071988684	0.07286317325112365	0.009538939385056002
5.0200000000000005	0.14498020114039772	0.1625400376898847	0.07274000069094745	0.009503848781554814
5.03	0.14497495096212504	0.16250759327184566	0.07261697932162095	0.009469107844140604
5.04	0.14496971870265304	0.16247514786468722	0.07249411125648697	0.009434713964092784
5.05	0.14496450416126502	0.16244270186027382	0.07237139868497638	0.009400664547653528
5.0600000000000005	0.14495930713992497	0.1624102556430007	0.07224884386968138	0.009366957015761842
5.07	0.14495412744323607	0.16237780958938672	0.07212644914312871	0.00933358880378427
5.08	0.1449489648783992	0.16234536406767613	0.07200421690427738	0.009300557361243095
5.09	0.1449438192551714	0.16231291943823634	0.07188214961476995	0.009267860118743062
5.1000000000000005	0.14493869035589504	0.16228047605347184	0.07176024979497328	0.009235494458300915
5.11	0.14493357796894454	0.1622480342551734	0.07163852001984729	0.009203457767519347
5.12	0.14492848190879762	0.16221559437537858	0.07151696291468394	0.009171747476280422
5.13	0.14492340199232062	0.1621831567360638	0.0713955811507606	0.009140361071705197
5.14	0.1449183380387398	0.1621507216458695	0.07127437744095357	0.009109296053625697
5.15	0.1449132898696125	0.16211828934102837	0.07115335453535887	0.00907854993452917
5.16	0.1449082573087987	0.16208586007848877	0.07103249489607774	0.00904812023950854
5.17	0.14490324018243228	0.16205343412781986	0.07091177227068321	0.009018004506218232
5.18	0.14489823831889304	0.1620210117129443	0.07079118750293396	0.008988200284834602
5.19	0.14489325154877808	0.16198859303913266	0.07067074181361463	0.008958705138020169
5.2	0.1448882797048737	0.1619561783346169	0.07055043649799608	0.008929516640890834
5.21	0.1448833226221271	0.1619237678148386	0.07043027292416136	0.008900632380985311
5.22	0.14487838013761825	0.16189136168222135	0.07031025253132019	0.008872049958235994
5.23	0.14487345209053135	0.16185896012598047	0.07019037682810461	0.00884376698494049
5.24	0.14486853832212684	0.1618265633259771	0.0700706473908484	0.008815781085733146
5.25	0.14486363867571306	0.16179417156049877	0.06995106586186006	0.008788089897555862
5.26	0.1448587529966177	0.161761785057809	0.06983163407657463	0.008760691069627584
5.2700000000000005	0.14485388113215972	0.16172940398996558	0.0697123543513715	0.008733582263411909
5.28	0.14484902293162072	0.1616970285171594	0.0695932290039904	0.00870676115258226
5.29	0.14484417824621665	0.16166465878758102	0.06947426044601544	0.008680225422984215
5.3	0.1448393469290693	0.16163229493729328	0.06935545118982389	0.008653972772594571
5.3100000000000005	0.14483452883517794	0.16159993709010984	0.0692368038455461	0.008628000911476842
5.32	0.14482972382139084	0.161567585357479	0.06911832111757375	0.008602307561732941
5.33	0.1448249317463767	0.161535239838373	0.06900000580063095	0.00857689045745085
5.34	0.14482015247059657	0.16150290061918215	0.06888186077542918	0.008551747344648178
5.3500000000000005	0.14481538585627515	0.16147056777361413	0.06876388900393215	0.008526875981211577
5.36	0.14481063176737285	0.16143824136259755	0.0686460935242624	0.008502274136832012
5.37	0.14480589006955735	0.16140592143419052	0.06852847744528612	0.008477939592936024
5.38	0.14480116063017576	0.1613736080234933	0.0684110439409175	0.008453870142613085
5.39	0.1447964433182265	0.16134130115256468	0.06829379624418788	0.008430063440728079
5.4	0.1447917380043317	0.16130900083034347	0.06817672867007253	0.008406516875791855
5.41	0.14478704456070957	0.16127670705257285	0.0680598161094179	0.008383228378655606
5.42	0.14478236286114698	0.16124441980172932	0.06794305764970227	0.008360195928466417
5.43	0.14477769278097247	0.1612121390650788	0.06782645422300597	0.008337417504672552
5.44	0.14477303419702925	0.1611798648176546	0.06771000676722508	0.00831489103928604
5.45	0.1447683869876487	0.16114759709301366	0.06759371622361135	0.008292614504532106
5.46	0.14476375103262418	0.1611153359206712	0.06747758353466972	0.008270585891814687
5.47	0.1447591262131849	0.16108308124328047	0.0673616097786576	0.008248803198838502
5.48	0.14475451241197063	0.16105083299131376	0.06724579772444114	0.008227264429696358
5.49	0.1447499095130064	0.16101859108300323	0.06713014932869213	0.008205967567483114
5.5	0.14474531739625107	0.1609863554242805	0.06701466614285528	0.008184910580661665
5.51	0.1447407358811346	0.16095412590871355	0.06689934974927916	0.008164091483987914
5.5200000000000005	0.14473616483277754	0.1609219024174424	0.06678420175869115	0.008143508299420312
5.53	0.14473160413622824	0.16088968481911237	0.06666922380905332	0.008123159055704723
5.54	0.1447270536777493	0.16085747296980607	0.06655441775515236	0.008103041788496284
5.55	0.14472251334480893	0.16082526671297356	0.06643978577738496	0.008083154540479948
5.5600000000000005	0.14471798302607225	0.16079306450929448	0.06632533012529898	0.008063495361489384
5.57	0.14471346261139376	0.16076083056781318	0.06621105310699275	0.008044062308623956
5.58	0.14470895199181016	0.16072854988950863	0.0660969570849741	0.008024853446363469
5.59	0.14470445105953383	0.16069622330560393	0.06598304447160279	0.00800586684668045
5.6000000000000005	0.1446999597079468	0.16066385166236186	0.06586931772413954	0.00798710058914966
5.61	0.14469547783159498	0.16063143581918066	0.06575577933942982	0.007968552761054617
5.62	0.14469100532618318	0.16059897664680636	0.06564243184825572	0.007950221457490901
5.63	0.14468654208857012	0.160566475025649	0.06552927780939373	0.00793210478146602
5.64	0.14468208801676374	0.1605339318441951	0.06541631980342157	0.007914200843995656
5.65	0.14467764300991706	0.1605013479975059	0.06530356042632075	0.007896507764196162
5.66	0.14467320696832392	0.1604687243857952	0.06519100228292635	0.007879023669373094
5.67	0.14466877979341503	0.16043606191307996	0.06507864798027851	0.007861746695105745
5.68	0.14466436138775396	0.16040336148589784	0.06496650012093383	0.00784467498532754
5.69	0.1446599516550335	0.1603706240120877	0.06485456129629644	0.007827806692402257
5.7	0.14465555050007176	0.1603378503996278	0.06474283408003163	0.007811139977196009
5.71	0.1446511578288082	0.16030504155552872	0.06463132102162465	0.007794673009145017
5.72	0.14464677354829988	0.16027219838477777	0.06452002464014912	0.007778403966319149
5.73	0.14464239756671754	0.16023932178933198	0.0644089474183077	0.007762331035481294
5.74	0.14463802981711182	0.16020641266715746	0.06429809179680769	0.00774645241214262
5.75	0.14463367024138366	0.16017347191131293	0.06418745940851325	0.007730766300613813
5.76	0.14462931875501847	0.16014050040907535	0.06407702381448323	0.007715270914052413
5.7700000000000005	0.14462497529132926	0.16010749904110708	0.06396677155328197	0.007699964474506369
5.78	0.14462063979857104	0.16007446868066133	0.06385670334012503	0.007684845212953962
5.79	0.14461631219865673	0.16004141019282686	0.06374681985558621	0.007669911368348873
5.8	0.144611992414315	0.160008324433809	0.06363712174447266	0.007655161179273976
5.8100000000000005	0.1446076803695229	0.15997521225024672	0.06352760961543508	0.007640592894940426
5.82	0.14460337598948422	0.15994207447856496	0.0634182870132232	0.007626204774775534
5.83	0.14459907920060697	0.15990891194436105	0.0633091603994372	0.007611995087190476
5.84	0.1445947899304797	0.15987572546182416	0.06320023259363562	0.007597962109629338
5.8500000000000005	0.14459050810784715	0.15984251589739318	0.06309150754779573	0.00758410412861742
5.86	0.14458623366258494	0.15980928439941053	0.06298298804842357	0.007570419439808908
5.87	0.14458196652567365	0.1597760318501808	0.06287467694058714	0.00755690634803393
5.88	0.14457770662917233	0.15974275907488464	0.06276657714508604	0.00754356316734503
5.89	0.14457345390619122	0.15970946688759505	0.0626586916517787	0.007530388221063102
5.9	0.1445692082908645	0.15967615609083727	0.06255102351208955	0.007517379841822781
5.91	0.1445649697164498	0.15964282747516834	0.06244356615824949	0.0075045363716173055
5.92	0.14456073809578576	0.15960948181877646	0.06233629533893699	0.007491856161842856
5.93	0.14455651335785857	0.15957611988709922	0.06222921072938994	0.007479337598225886
5.94	0.1445522954389529	0.15954274243246033	0.062122313489650555	0.007466979272657372
5.95	0.14454808427618257	0.15950935019372403	0.062015604795803966	0.007454779688338479
5.96	0.14454387980746683	0.15947594389596717	0.061909085831521216	0.007442737318091667
5.97	0.1445396819715064	0.15944252425016786	0.06180275777915614	0.007430850639275215
5.98	0.14453549070776064	0.15940909195291064	0.06169662181044459	0.0074191181340004
5.99	0.14453130595642474	0.15937564768610724	0.06159067907686991	0.007407538289343321
6.0	0.14452712765840764	0.15934219211673256	0.0614849306997709	0.007396109593539267
6.01	0.14452295575531068	0.15930872589657546	0.06137937776027966	0.007384830514151811
6.0200000000000005	0.14451879018940683	0.1592752496620036	0.06127402128918525	0.00737369954576579
6.03	0.14451463090362057	0.1592417640337419	0.0611688622568257	0.007362715194357008
6.04	0.14451047784150856	0.15920826961666432	0.061063901563116287	0.007351875971877099
6.05	0.14450633094724108	0.15917476699959757	0.06095914002782438	0.00734118039644036
6.0600000000000005	0.14450219016558416	0.15914125675513782	0.06085457838120348	0.007330626992505279
6.07	0.14449805544188268	0.15910773943947826	0.060750217255098056	0.007320214291050776
6.08	0.14449392672204403	0.1590742155922481	0.06064605717462973	0.007309940829747151
6.09	0.14448980395252298	0.15904068573636224	0.060542098550571556	0.007299805153121731
6.1000000000000005	0.14448568708030687	0.1590071503778809	0.06043834167251292	0.007289805812719226
6.11	0.1444815760529022	0.1589736100058796	0.060334786702911286	0.0072799413672567995
6.12	0.14447747081832163	0.15894006509232791	0.06023143367212009	0.007270210382773851
6.13	0.1444733713250719	0.15890651609197798	0.060128282474473466	0.007260611432776523
6.140000000000001	0.14446927752214275	0.15887296344226137	0.06002533286549921	0.0072511430983769574
6.15	0.14446518935899652	0.15883940756319442	0.05992258446032104	0.007241803968427312
6.16	0.14446110678555843	0.15880584885729224	0.05982003673330002	0.007232592639648556
6.17	0.14445702975220792	0.15877228770948998	0.05971768975383602	0.007223507716754082
6.18	0.1444529582097703	0.15873872448707269	0.05961554878316024	0.007214547812568159
6.19	0.14444889210950967	0.1587051595396123	0.05951361553725687	0.0072057115481392875
6.2	0.14444483140312211	0.15867159319889207	0.0594118906756116	0.007196997552848458
6.21	0.1444407760427295	0.15863802567229784	0.05931037532120045	0.007188404464512408
6.22	0.1444367259808745	0.1586044571469446	0.05920908207355108	0.007179930929481905
6.23	0.1444326811705155	0.1585708878880967	0.05910801846274113	0.007171575602735131
6.24	0.1444286415650224	0.1585373182450495	0.05900718774972646	0.007163337147966225
6.25	0.1444246071181729	0.1585037272901204	0.05890659329086328	0.007155214237669051
6.26	0.14442057778414938	0.15847008989382022	0.05880623853059703	0.007147205553216294
6.2700000000000005	0.1444165535175359	0.1584364073928243	0.058706126993065474	0.00713930978493393
6.28	0.14441253427331596	0.15840268117552064	0.05860626227263752	0.007131525632171187
6.29	0.1444085200068703	0.1583689126285585	0.05850664802342154	0.007123851803366064
6.3	0.14440451067397517	0.15833510313536056	0.058407287947788954	0.007116287014975341
6.3100000000000005	0.1444005062308009	0.15830125407472012	0.05830818578397139	0.007108829989581607
6.32	0.14439650663391052	0.1582673668194761	0.05820934529280049	0.007101479459557039
6.33	0.1443925118402588	0.1582334427352586	0.05811077024367132	0.007094234166609296
6.34	0.14438852180719117	0.15819948317929933	0.05801246439982009	0.007087092861795464
6.3500000000000005	0.14438453649244287	0.1581654894993018	0.05791443150301656	0.007080054305570244
6.36	0.1443805558541381	0.15813146303236666	0.05781667525778006	0.007073117267830888
6.37	0.14437657985078933	0.15809740510396922	0.05771919931523502	0.007066280527958949
6.38	0.14437260844129643	0.15806331702698465	0.05762200725672861	0.007059542874858941
6.390000000000001	0.1443686415849456	0.158029200100759	0.05752510257733726	0.007052903106993934
6.4	0.14436467924140867	0.1579950556102235	0.05742848866939256	0.007046360032418193
6.41	0.14436072137074166	0.1579608848250498	0.05733216880615883	0.007039912468806886
6.42	0.14435676793338376	0.1579266889988446	0.05723614612579524	0.007033559243482968
6.43	0.14435281889015564	0.15789246936838244	0.05714042361573398	0.007027299193441239
6.44	0.1443488742022579	0.157858227152875	0.057045004097603665	0.007021131165369689
6.45	0.14434493383126898	0.15782396355327613	0.056949890212822964	0.007015054015668162
6.46	0.14434099773914308	0.15778967975162173	0.05685508440898405	0.007009066610464378
6.47	0.14433706588820747	0.15775537691040353	0.05676058892713862	0.007003167825627381
6.48	0.14433313824115987	0.15772105617197638	0.056666405790091114	0.006997356546778461
6.49	0.14432921476106517	0.1576867186579985	0.05657253679179449	0.0069916316692995835
6.5	0.14432529541135208	0.1576523654689039	0.056478983487933836	0.006985992098339386
6.51	0.14432138015580928	0.15761799768340695	0.056385747187771555	0.006980436748816768
6.5200000000000005	0.14431746895858125	0.15758361635803825	0.056292828947316347	0.0069749645454221295
6.53	0.14431356178416374	0.15754922252671227	0.05620021522852949	0.006969574422616291
6.54	0.14430965859739917	0.15751481720032498	0.05610785830179308	0.006964265324627141
6.55	0.14430575936347106	0.15748040136638286	0.05601574664825327	0.0069590362054440325
6.5600000000000005	0.14430186404789894	0.1574459759886614	0.055923882215071684	0.006953886028809978
6.57	0.1442979726165321	0.15741154200689342	0.05583226504930784	0.006948813768211697
6.58	0.14429408503554378	0.15737710033648694	0.055740895110526316	0.006943818406867498
6.59	0.14429020127142445	0.1573426518682717	0.05564977226892657	0.006938898937713093
6.6000000000000005	0.1442863212909751	0.15730819746827404	0.05555889630390442	0.00693405436338534
6.61	0.1442824450613004	0.1572737379775196	0.05546826690300282	0.006929283696203962
6.62	0.14427857254980117	0.1572392742118632	0.05537788366121291	0.006924585958151274
6.63	0.14427470372416715	0.15720480696184586	0.05528774608058883	0.006919960180849963
6.640000000000001	0.1442708385523691	0.15717033699257676	0.055197853570142154	0.006915405405538946
6.65	0.14426697700265115	0.15713586504364166	0.055108205445983195	0.006910920683047351
6.66	0.1442631190435226	0.15710139182903485	0.05501880093167875	0.006906505073766655
6.67	0.14425926464375	0.15706691803711526	0.05492963915879699	0.006902157647621025
6.68	0.14425541377234893	0.1570324443305853	0.05484072699216756	0.006897877484035881
6.69	0.14425156639857586	0.15699797134649177	0.05475207904929699	0.006893663671904751
6.7	0.14424772249191967	0.15696349969624737	0.05466369797559792	0.006889515309554445
6.71	0.14424388202209382	0.1569290299656728	0.054575586287512766	0.00688543150470858
6.72	0.14424004495902792	0.15689456271505745	0.054487746573212224	0.006881411374449518
6.73	0.14423621127285993	0.15686009847923837	0.054400181486208156	0.006877454045178758
6.74	0.14423238093392807	0.15682563776769604	0.05431289373797521	0.006873558652575818
6.75	0.14422855391276318	0.15679118106466614	0.054225886089597754	0.0068697243415556655
6.76	0.1442247301800812	0.15675672882926597	0.05413916134246997	0.006865950266224739
6.7700000000000005	0.1442209097067757	0.1567222815803394	0.05405272232808782	0.0068622355898356096
6.78	0.14421709246391107	0.15668784064917593	0.05396657189698278	0.006858579484740337
6.79	0.14421327842271559	0.15665340676882702	0.053880712906857156	0.006854981132342566
6.8	0.14420946755349318	0.15661898042642444	0.05379514820999159	0.006851439723048417
6.8100000000000005	0.14420565975817026	0.1565845620912054	0.05370988064000391	0.006847954456216218
6.82	0.14420185496358312	0.15655015221465388	0.05362491299804816	0.006844524540105141
6.83	0.14419805313462616	0.1565157512306216	0.05354024803854947	0.006841149191822786
6.84	0.14419425423607884	0.15648135955542575	0.05345588845457829	0.006837827637271775
6.8500000000000005	0.14419045823260843	0.15644697758792486	0.05337183686297276	0.0068345591110953825
6.86	0.14418666508877415	0.15641260570957116	0.053288095789322726	0.006831342856622309
6.87	0.14418287476903208	0.15637824428443925	0.05320466765293303	0.006828178125810588
6.88	0.14417908723774148	0.15634389365923188	0.05312155475188516	0.006825064179190725
6.890000000000001	0.1441753024591721	0.1563095541632622	0.05303875924831784	0.006822000285808093
6.9	0.1441715203975123	0.15627522610841352	0.05295628315404699	0.006818985723164663
6.91	0.14416774101687846	0.15624090978907704	0.052874128316643086	0.0068160197771600815
6.92	0.14416396428132505	0.15620660548206855	0.052792296406082045	0.006813101742032185
6.93	0.14416019015485565	0.15617231344652566	0.052710788902080835	0.006810230920296975
6.94	0.1441564186014348	0.15613803392378567	0.05262960708222402	0.00680740662268811
6.95	0.14415264958500046	0.1561037399687834	0.05254875201098091	0.006804628168095953
6.96	0.14414888306947712	0.15606940323935722	0.05246822504780332	0.0068018948835062345
6.97	0.1441451190187897	0.15603502491053506	0.052388031508592496	0.006799206103938359
6.98	0.14414135739687756	0.1560006061761603	0.05230817484527328	0.006796561172383402
6.99	0.14413759816770924	0.15596614823763566	0.05222865775277045	0.006793959439741844
7.0	0.14413384129529758	0.15593165230201364	0.052149482824559945	0.006791400264761069
7.01	0.1441300867437146	0.15589711958019362	0.0520706525447887	0.0067888830139726745
7.0200000000000005	0.14412633447710724	0.1558625512852176	0.05199216928076564	0.006786407061629619
7.03	0.1441225844597125	0.15582794863065602	0.05191403527585486	0.006783971789643249
7.04	0.1441188366558731	0.15579331282907896	0.05183625264279792	0.006781576587520232
7.05	0.14411509103005288	0.15575864509060736	0.051758823357487625	0.006779220844824852
7.0600000000000005	0.14411134754685173	0.1557239466215404	0.051681749253211826	0.006776903947176845
7.07	0.1441076061710208	0.15568921862305574	0.051605032015381073	0.0067746253050234555
7.08	0.14410386686747695	0.15565446228998078	0.0515286731767496	0.006772384337026943
7.09	0.14410012960131696	0.15561967880963193	0.05145267411313516	0.006770180469138346
7.1000000000000005	0.1440963943378313	0.15558486936072125	0.05137703603963887	0.00676801313454012
7.11	0.1440926610425172	0.15555003511232818	0.05130176000736208	0.0067658817735886745
7.12	0.1440889296810912	0.15551517722293645	0.05122684690061419	0.00676378583375682
7.13	0.14408520021950105	0.15548029683953385	0.0511522974346011	0.006761724769576119
7.140000000000001	0.1440814726239368	0.155445395096775	0.05107811215358148	0.006759698042579075
7.15	0.14407774686084113	0.15541047311620598	0.051004291429474866	0.006757705121241219
7.16	0.1440740228969187	0.15537553200554985	0.05093083546090324	0.006755745480923
7.17	0.144070300699145	0.15534057285805208	0.0508577442726459	0.006753818603811529
7.18	0.14406658023477395	0.15530559675188513	0.05078501771548555	0.006751923978862143
7.19	0.14406286147134453	0.15527060474961069	0.05071265546642245	0.006750061101739765
7.2	0.14405914437668674	0.15523559789769836	0.050640657029232865	0.0067482294747600756
7.21	0.14405542891892634	0.15520057722609978	0.050569021735347296	0.006746428606830491
7.22	0.14405171506648873	0.15516554374787553	0.05049774874502469	0.006744658013390924
7.23	0.14404800278810173	0.15513049845887397	0.050426837048798606	0.006742917216354356
7.24	0.14404429205279734	0.15509544233745923	0.05035628681056519	0.00674120574384331
7.25	0.14404058282991286	0.15506037634428674	0.05028611395110422	0.006739523122628262
7.26	0.14403687508909055	0.15502530142212329	0.0502163245996919	0.006737868889151972
7.2700000000000005	0.14403316880027664	0.15499021849570935	0.05014692034372491	0.006736242589985117
7.28	0.14402946393371943	0.15495512847166082	0.05007790270690282	0.006734643777879757
7.29	0.1440257604599664	0.15492003223840728	0.05000927314646627	0.0067330720117096945
7.3	0.14402205834986057	0.15488493066616357	0.04994103305019809	0.006731526856410862
7.3100000000000005	0.1440183575745358	0.15484982460693178	0.0498731837331953	0.006730007882921721
7.32	0.1440146581054119	0.1548147148945297	0.04980572643442325	0.006728514668123701
7.33	0.1440109599141884	0.1547796023446434	0.04973866231306721	0.006727046794781683
7.34	0.14400726297283814	0.15474448775489993	0.049671992444699414	0.006725603851484531
7.3500000000000005	0.1440035672535999	0.15470937190495612	0.049605717817283373	0.006724185432585677
7.36	0.14399987272897097	0.15467425555660153	0.049539839327039474	0.006722791138143787
7.37	0.14399617937169873	0.1546391394538708	0.0494743577741991	0.006721420573863505
7.38	0.14399248715477236	0.15460402432316284	0.04940927385867646	0.006720073351036289
7.390000000000001	0.14398879605141385	0.1545689108733632	0.049344588175689465	0.006718749086481349
7.4	0.14398510603506895	0.15453379979596674	0.04928030121136246	0.006717447402486712
7.41	0.14398141707939793	0.15449869176519768	0.04921641333834519	0.006716167926750406
7.42	0.14397772915826612	0.15446358743812386	0.049152924811482854	0.006714910292321787
7.43	0.1439740422457347	0.15442848745476284	0.04908983576357304	0.006713674137543029
7.44	0.14397035631605112	0.15439339243817757	0.04902714620124503	0.006712459105990774
7.45	0.14396667134364002	0.154358302994559	0.048964857446911716	0.006711264846417955
7.46	0.14396298730309404	0.15432321971329405	0.048902972931747384	0.006710091012695834
7.47	0.1439593041691651	0.1542881431670174	0.04884149440656188	0.006708937263756225
7.48	0.14395562191675576	0.15425307391164528	0.0487804235652929	0.006707803263533945
7.49	0.14395194052091115	0.15421801248639042	0.048719762073508456	0.006706688680909489
7.5	0.14394825995681115	0.1541829594137576	0.048659511563053946	0.006705593189651967
7.51	0.1439445801997632	0.1541479151995188	0.048599673626469074	0.006704516468439091
7.5200000000000005	0.14394090122519537	0.15411288033266834	0.04854024981121115	0.006703458203549384
7.53	0.14393722300865033	0.15407785528535783	0.0484812416137227	0.006702418088669802
7.54	0.14393354552577958	0.15404284051281128	0.04842265047338253	0.006701395821775068
7.55	0.14392986875233857	0.15400783737361512	0.048364477766379484	0.006700391105046401
7.5600000000000005	0.14392619266418227	0.15397284838419112	0.04830672479954887	0.006699403644834234
7.57	0.1439225172372615	0.1539378742049746	0.04824939280421088	0.006698433151620558
7.58	0.14391884244762004	0.1539029154199142	0.04819248293005039	0.006697479339980963
7.59	0.14391516827139225	0.1538679726038764	0.048135996239076086	0.006696541928546386
7.6000000000000005	0.1439114946848015	0.15383304632237596	0.04807993369969621	0.006695620639964611
7.61	0.14390782166415916	0.15379813713125928	0.04802429618094663	0.006694715200861541
7.62	0.14390414918586475	0.1537632455763451	0.04796908444690513	0.006693825341802296
7.63	0.1439004772264059	0.15372837219302285	0.047914299151323954	0.006692950797252134
7.640000000000001	0.14389680576235986	0.15369351750581256	0.04785994083251036	0.006692091305537245
7.65	0.1438931347703951	0.15365868202788918	0.04780600990848274	0.006691246608805444
7.66	0.14388946422727367	0.1536238662605742	0.047752506672426934	0.006690416452986767
7.67	0.1438857941098541	0.15358907069279834	0.0476994312884751	0.006689600587754024
7.68	0.1438821243950949	0.1535542958005389	0.04764678378782624	0.006688798766483293
7.69	0.1438784550600585	0.15351954204623564	0.04759456406522477	0.006688010746214412
7.7	0.14387478608191548	0.1534848098781888	0.04754277187581066	0.0066872362876114685
7.71	0.14387111743794948	0.1534500997299442	0.047491406832351334	0.006686475154923305
7.72	0.1438674491055621	0.1534154120196682	0.047440468402862826	0.006685727115944062
7.73	0.14386378106227848	0.15338074714951838	0.047389955908624555	0.006684991941973779
7.74	0.14386011328575274	0.15334610550501243	0.047339868522589215	0.006684269407779059
7.75	0.1438564457537736	0.15331148745440076	0.04729020526818645	0.0066835592915538075
7.76	0.1438527784442704	0.1532768933480458	0.04724096501851629	0.006682861374880089
7.7700000000000005	0.14384911133531894	0.15324232351781317	0.047192146495925826	0.006682175442689069
7.78	0.14384544440514715	0.15320777827647714	0.04714374827195991	0.0066815012832220815
7.79	0.14384177763214093	0.1531732579171453	0.04709576876767494	0.006680838687991842
7.8	0.14383811099484978	0.15313876271270568	0.04704820625430224	0.006680187451743784
7.8100000000000005	0.14383444447199206	0.15310429291529873	0.0470010588542462	0.006679547372417552
7.82	0.1438307780424602	0.15306984875581842	0.04695432454240032	0.006678918251108669
7.83	0.1438271116853254	0.15303543044344475	0.04690800114776348	0.006678299892030353
7.84	0.14382344537984207	0.15300103816520996	0.04686208635533703	0.006677692102475528
7.8500000000000005	0.14381977910545174	0.1529666720856009	0.046816577708283125	0.00667709469277902
7.86	0.14381611284178675	0.15293233234619985	0.046771472610323585	0.006676507476279939
7.87	0.14381244656867292	0.15289801906536463	0.04672676832835847	0.006675930269284271
7.88	0.14380878026613225	0.1528637323379498	0.0466824619952834	0.0066753628910276785
7.890000000000001	0.14380511391438455	0.15282947223507015	0.04663855061298483	0.006674805163638516
7.9	0.1438014474938489	0.15279523880390616	0.046595031055492585	0.006674256912101064
7.91	0.14379778098514392	0.1527610320675529	0.04655190007226988	0.006673717964218997
7.92	0.14379411436908796	0.15272685202491154	0.04650915429162143	0.006673188150579088
7.930000000000001	0.14379044762669815	0.15269269865062343	0.046466790224201464	0.006672667304515144
7.94	0.14378678073918905	0.15265857189504584	0.046424804266604225	0.0066721552620722015
7.95	0.14378311368797053	0.15262447168426913	0.04638319270502112	0.006671651861970959
7.96	0.14377944645464494	0.15259039792017315	0.04634195171894953	0.0066711569455724755
7.97	0.14377577902100366	0.15255635048052196	0.046301080680162414	0.006670670356843134
7.98	0.14377211136902288	0.15252232921909537	0.046260591685834414	0.006670191942319858
7.99	0.14376844348085904	0.15248833396585465	0.04622047529135367	0.006669721551075614
8.0	0.14376477533884324	0.15245436452714073	0.04618072752167495	0.006669259034685178
8.01	0.1437611069254754	0.15242042068590259	0.04614134659311235	0.006668804247191191
8.02	0.14375743822341763	0.15238650220195335	0.046102330744225935	0.006668357045070495
8.03	0.14375376921548755	0.15235260881225088	0.046063678240974605	0.006667917287200751
8.040000000000001	0.14375009988465043	0.15231874023120126	0.0460253873812747	0.0066674848348273605
8.05	0.1437464302140115	0.15228489615098137	0.04598746084811995	0.006667059551530669
8.06	0.14374276018680782	0.15225107624187856	0.045949901796975084	0.006666641303193478
8.07	0.14373908978639952	0.15221728015264377	0.04591271045445126	0.00666622995796885
8.08	0.14373541899626116	0.1521835075108561	0.045875887171644814	0.006665825386248221
8.09	0.14373174779997272	0.15214975792329533	0.04583943242418757	0.0066654274606298206
8.1	0.14372807618121045	0.15211601746995304	0.045803346811305004	0.006665036055887399
8.11	0.14372440412373777	0.15208225448363033	0.045767631053884934	0.006664651048939261
8.120000000000001	0.14372073161139612	0.15204846833459956	0.04573228599156672	0.00666427231881762
8.13	0.14371705862809572	0.15201465972528003	0.04569731257886971	0.006663899746638258
8.14	0.14371338515780682	0.15198082936255103	0.045662711880386696	0.006663533215570511
8.15	0.14370971118455067	0.15194697795717502	0.045628485065075906	0.006663172610807555
8.16	0.1437060366923913	0.15191310622325555	0.045594633399692316	0.006662817819537026
8.17	0.14370236166542694	0.1518792148777184	0.045561158241405164	0.006662468730911945
8.18	0.14369868608778252	0.15184530463980442	0.04552806102965561	0.006662125236021973
8.19	0.14369500994360215	0.15181137623056487	0.04549534327731359	0.006661787227864973
8.2	0.14369133321704206	0.1517774303723511	0.04546300656119844	0.006661454601318892
8.21	0.14368765589226445	0.15174346778829084	0.04543105251203252	0.006661127253113968
8.22	0.14368397795343155	0.1517094892017455	0.04539948280390087	0.006660805081805246
8.23	0.14368029938470028	0.15167549533574343	0.04536829914329344	0.006660487987745421
8.24	0.14367662017021804	0.15164148691238455	0.04533750325780918	0.006660175873057974
8.25	0.14367294029411862	0.15160746487622737	0.045307096884602986	0.006659868641610651
8.26	0.14366925974051903	0.15157343085023975	0.045277081758658105	0.006659566198989236
8.27	0.14366557849351727	0.1515393857107219	0.045247459600966954	0.006659268452471636
8.28	0.1436618965371905	0.1515053302473244	0.04521823210670316	0.006658975311002282
8.290000000000001	0.14365821385559427	0.15147126524819807	0.04518940093346708	0.006658686685166836
8.3	0.1436545304327622	0.15143719149908338	0.04516096768968502	0.0066584024871671945
8.31	0.1436508462527068	0.15140310978235488	0.045132933923240706	0.006658122630796813
8.32	0.14364716129942073	0.15136902087602222	0.045105301110414504	0.006657847031416312
8.33	0.14364347555687898	0.15133492554937208	0.0450780706452023	0.006657575605929394
8.34	0.14363978900904154	0.15130082309278356	0.0450512438290824	0.006657308272759052
8.35	0.14363610163985718	0.15126670990550878	0.04502482186129379	0.00665704495182407
8.36	0.14363241343326738	0.15123254818628606	0.04499880582968456	0.006656785564515821
8.370000000000001	0.1436287243732113	0.15119832814055573	0.044973196702183596	0.006656530033675348
8.38	0.14362503444363126	0.1511640515216212	0.04494799531894308	0.006656278283570725
8.39	0.1436213436284784	0.15112972009433306	0.04492320238519294	0.006656030239874708
8.4	0.14361765191171944	0.1510953356322244	0.0448988184648426	0.006655785829642674
8.41	0.14361395927734336	0.1510608999147598	0.04487484397485832	0.006655544981290809
8.42	0.14361026570936872	0.1510264147246932	0.04485127918043793	0.006655307624574605
8.43	0.14360657119185136	0.15099188184553278	0.04482812419099845	0.006655073690567601
8.44	0.1436028757088919	0.1509573030591113	0.0448053773482983	0.0066548431116404076
8.45	0.14359917924464427	0.15092268014326254	0.04478302741724697	0.0066546158214399855
8.46	0.1435954817833234	0.15088801486960413	0.04476107197362687	0.006654391754869206
8.47	0.1435917833092137	0.150853309001428	0.04473951053353779	0.006654170848066646
8.48	0.14358808380667726	0.15081856429170054	0.04471834248816268	0.006653953038386662
8.49	0.14358438326016182	0.1507837824811746	0.04469756710321692	0.006653738264379713
8.5	0.1435806816542089	0.15074896529661452	0.04467718351897315	0.0066535264657729245


==> data/sigma_0.012/var_mfl_multi_headers.tsv <==
time
stddev (1 column per value of mu)


==> data/sigma_0.012/var_micro.tsv <==
0.0	0.3268165202785791	0.35545877436736995	0.35106213650542817	0.32753678137951175
0.01	0.32421620511127575	0.3528447236192513	0.34816906345105725	0.32459276580007457
0.02	0.3216508192409766	0.35026615113935705	0.34531214481040384	0.3216806425504859
0.03	0.31911993772607733	0.3477226200713297	0.3424909210309721	0.31880001894447785
0.04	0.3166231406246297	0.3452136985544241	0.3397049382353045	0.31595050743195013
0.05	0.3141600129228146	0.3427389596546138	0.3369537481469108	0.3131317255308037
0.06	0.31173014446456626	0.3402979812969508	0.3342369080172913	0.3103432957596779
0.07	0.3093331298823387	0.3378903461991635	0.33155398055403973	0.3075848455715796
0.08	0.3069685685290038	0.33551564180648125	0.3289045338500124	0.30485600728839235
0.09	0.3046360644108743	0.33317346022767125	0.3262881413135477	0.3021564180362526
0.1	0.3023352261218415	0.3308633981722748	0.323704381599723	0.29948571968178256
0.11	0.30006566677861823	0.328585056889029	0.321152838542633	0.29684355876916774
0.12	0.29782700395707995	0.3263380421054605	0.318633101088678	0.29422958645806774
0.13	0.2956188596296921	0.32412196396863585	0.31614476323084556	0.29164345846234907
0.14	0.2934408601040174	0.3219364369870567	0.31368742394397303	0.2890848349896293
0.15	0.2912926359622917	0.3197810799736824	0.3112606871209768	0.2865533806816211
0.16	0.2891738220020596	0.31765551599006847	0.30886416151003526	0.2840487645552665
0.17	0.2870840571778605	0.31555937229160386	0.30649746065271033	0.2815706599446491
0.18	0.28502298454395625	0.3134922802738323	0.3041602028229952	0.2791187444436756
0.19	0.28299025119808835	0.311453875419844	0.30185201096727565	0.27669269984951567
0.2	0.2809855082262575	0.3094437972487206	0.2995725126451892	0.2742922121067892
0.21	0.27900841064851406	0.3074616892650187	0.2973213399713715	0.2719169712524925
0.22	0.2770586173657488	0.3055071989092758	0.29509812955807474	0.2695666713616522
0.23	0.27513579110747527	0.30357997750952276	0.2929025224586468	0.26724101049369825
0.24	0.2732395983805914	0.3016796802337866	0.2907341641118567	0.2649396906395457
0.25	0.2713697094191113	0.29980596604356746	0.28859270428705497	0.2626624176693762
0.26	0.26952579813485533	0.29795849764827265	0.28647779703015397	0.26040890128110933
0.27	0.2677075420690876	0.2961369414605921	0.28438910061041855	0.25817885494955595
0.28	0.2659146223450904	0.29434096755279654	0.28232627746805167	0.2559719958762426
0.29	0.26414672362166314	0.2925702496139437	0.280288994162564	0.25378804493989954
0.3	0.26240353404753536	0.29082446490797353	0.2782769213219148	0.2516267266476037
0.31	0.2606847452166804	0.2891032942326757	0.27628973359241155	0.24948776908656578
0.32	0.25899005212452003	0.28740642187951243	0.2743271095893565	0.247370903876556
0.33	0.2573191531250051	0.2857335355942781	0.27238873184842766	0.24527586612295776
0.34	0.2556717498885633	0.2840843265385789	0.2704742867777823	0.2432023943704418
0.35000000000000003	0.2540475473608978	0.28245848925211425	0.2685834646108715	0.2411502305572523
0.36	0.2524462537226265	0.28085572161574224	0.2667159593599531	0.2391191199700975
0.37	0.2508675803497491	0.2792757248153114	0.26487146877029183	0.2371088111996361
0.38	0.24931124177492625	0.27771820330624014	0.2630496942750354	0.23511905609655154
0.39	0.24777695564956126	0.27618286477882714	0.2612503409507537	0.2331496097282078
0.4	0.24626444270666767	0.27466942012427303	0.25947311747363183	0.2312002303358767
0.41000000000000003	0.24477342672451105	0.27317758340139686	0.2577177360763028	0.22927067929253125
0.42	0.24330363449101053	0.2717070718040278	0.2559839125053116	0.22736072106119656
0.43	0.24185479576888577	0.2702576056290559	0.2542713659791978	0.22547012315385145
0.44	0.24042664326153626	0.2688289082451216	0.25257981914718564	0.2235986560908728
0.45	0.2390189125796379	0.2674207060619284	0.250908998048472	0.22174609336101644
0.46	0.2376313422084428	0.26603272850015885	0.2492586320721	0.21991221138192688
0.47000000000000003	0.23626367347576793	0.26466470796197755	0.24762845391740876	0.21809678946116898
0.48	0.23491565052065802	0.26331637980210215	0.2460181995550481	0.21629960975777546
0.49	0.2335870202627076	0.26198748229942603	0.2444276081885479	0.2145204572443019
0.5	0.23227753237202828	0.2606777566291739	0.2428564222164323	0.21275911966938438
0.51	0.2309869392398455	0.2593869468355744	0.24130438719486752	0.21101538752079207
0.52	0.2297149959497107	0.2581147998050307	0.23977125180083467	0.20928905398896833
0.53	0.22846146024931288	0.25686106523977453	0.2382567677958163	0.20757991493105463
0.54	0.22722609252287612	0.25562549563198383	0.236760689989988	0.20588776883538995
0.55	0.2260086557641263	0.25440784623835055	0.23528277620690422	0.20421241678648053
0.56	0.2248089155498132	0.25320787505507986	0.23382278724867012	0.20255366243043266
0.5700000000000001	0.2236266400137725	0.25202534279330535	0.232380486861589	0.2009113119408436
0.58	0.2224615998215128	0.25086001285490483	0.23095564170227653	0.19928517398514387
0.59	0.22131356814531242	0.24971165130870018	0.22954802130423257	0.19767505969138516
0.6	0.22018232063981127	0.24858002686702682	0.22815739804486143	0.19608078261546827
0.61	0.21906763541808294	0.2474649108626563	0.22678354711293208	0.19450215870880527
0.62	0.2179692930281719	0.24636607722605902	0.22542624647646942	0.19293900628640975
0.63	0.21688707643008132	0.24528330246299054	0.22408527685106772	0.19139114599541063
0.64	0.21582077097319696	0.2442163656323894	0.22276042166861834	0.1898584007839826
0.65	0.21477016437413227	0.24316504832457034	0.22145146704644325	0.18834059587068902
0.66	0.21373504669498036	0.2421291346397014	0.22015820175682604	0.18683755871423113
0.67	0.21271521032195936	0.2411084111665502	0.21888041719693263	0.18534911898359846
0.68	0.21171044994443527	0.24010266696148744	0.21761790735911368	0.18387510852861585
0.6900000000000001	0.21072056253431073	0.23911169352773462	0.21637046880158148	0.18241536135088035
0.7000000000000001	0.20974534732576403	0.23813528479484408	0.2151379006194528	0.18096971357508465
0.71	0.2087846057953255	0.23717323709839946	0.2139200044161514	0.17953800342072146
0.72	0.2078381416422782	0.23622534915992519	0.21271658427516216	0.1781200711741627
0.73	0.20690576076936917	0.23529142206699405	0.2115274467321303	0.1767157591611105
0.74	0.20598727126381883	0.2343712592535221	0.21035240074729789	0.1753249117194142
0.75	0.20508248337861548	0.23346466648024058	0.20919125767827212	0.1739473751722481
0.76	0.20419120951408273	0.23257145181533545	0.2080438312531174	0.1725829978016465
0.77	0.20331326419970747	0.2316914256152438	0.20690993754376555	0.1712316298223902
0.78	0.20244846407621653	0.2308244005055997	0.20578939493973775	0.16989312335624093
0.79	0.20159662787789046	0.2299701913623196	0.20468202412217107	0.16856733240651797
0.8	0.20075757641510303	0.22912861529281933	0.20358764803814522	0.1672541128330139
0.81	0.19993113255707534	0.22829949161735422	0.20250609187530194	0.16595332232724394
0.8200000000000001	0.19911712121483377	0.22748264185047598	0.20143718303675215	0.1646648203880251
0.8300000000000001	0.19831536932436142	0.22667788968259792	0.20038075111626494	0.16338846829738063
0.84	0.19752570582993265	0.22588506096166217	0.19933662787373344	0.1621241290967658
0.85	0.19674796166762126	0.2251039836749026	0.19830464721091107	0.16087166756361046
0.86	0.19598196974897228	0.22433448793069716	0.19728464514741456	0.15963095018817458
0.87	0.1952275649448286	0.22357640594050399	0.1962764597969872	0.15840184515071262
0.88	0.1944845840693031	0.22282957200087591	0.1952799313440181	0.15718422229894236
0.89	0.1937528658638887	0.22209382247554826	0.19429490202031321	0.155977953125815
0.9	0.1930322509816964	0.22136899577759586	0.19332121608211228	0.15478291074758166
0.91	0.19232258197181573	0.22065493235165398	0.19235871978734778	0.15359896988215338
0.92	0.19162370326378708	0.2199514746562	0.19140726137314212	0.15242600682774984
0.93	0.19093546115218232	0.21925846714589203	0.19046669103353778	0.15126389944183408
0.9400000000000001	0.19025770378128304	0.21857575625396083	0.1895368608974567	0.15011252712032802
0.9500000000000001	0.18959028112985304	0.21790319037465236	0.18861762500688545	0.14897177077710747
0.96	0.1889330449959966	0.21724061984571788	0.1877088392952814	0.14784151282377
0.97	0.18828584898209774	0.2165878969309498	0.18681036156619682	0.14672163714967493
0.98	0.18764854847983475	0.21594487580276026	0.1859220514721171	0.14561202910224966
0.99	0.1870210006552642	0.2153114125248014	0.18504377049350942	0.1445125754675607
1.0	0.1864030644339702	0.21468736503462513	0.18417538191807883	0.14342316445114442
1.01	0.18579460048627378	0.21407259312638155	0.1833167508202282	0.14234368565909525
1.02	0.18519547121249805	0.21346695843355448	0.1824677440407189	0.1412740300794072
1.03	0.18460554072828536	0.2128703244117333	0.18162823016652946	0.14021409006356597
1.04	0.18402467484996257	0.21228255632142107	0.1807980795109088	0.139163759308388
1.05	0.1834527410799511	0.2117035212108776	0.17997716409362138	0.13812293283810345
1.06	0.18288960859221828	0.21113308789899782	0.17916535762138197	0.13709150698667955
1.07	0.18233514821776736	0.21057112695822577	0.17836253546847652	0.13606937938038202
1.08	0.18178923243016407	0.21001751069750316	0.1775685746575675	0.1350564489205703
1.09	0.18125173533109593	0.20947211314525468	0.17678335384068053	0.13405261576672436
1.1	0.18072253263596383	0.2089348100324086	0.17600675328037044	0.1330577813197
1.11	0.18020150165950322	0.20840547877545534	0.17523865483106427	0.13207184820520923
1.12	0.17968852130143328	0.20788399845954278	0.17447894192057908	0.13109472025752297
1.1300000000000001	0.17918347203213267	0.20737024982161167	0.1737274995318122	0.13012630250339344
1.1400000000000001	0.17868623587834168	0.20686411523356985	0.1729842141846026	0.12916650114619294
1.1500000000000001	0.17819669640888805	0.20636547868550803	0.17224897391776062	0.12821522355026654
1.16	0.17771473872043747	0.20587422576895884	0.1715216682712645	0.12727237822549556
1.17	0.1772402494232671	0.20539024366019837	0.1708021882686224	0.12633787481206904
1.18	0.17677311662706274	0.20491342110359484	0.17009042639939725	0.1254116240654611
1.19	0.17631322992673842	0.20444364839500348	0.16938627660189357	0.12449353784161069
1.2	0.17586048038827934	0.20398081736521076	0.16868963424600417	0.12358352908230144
1.21	0.1754147605346079	0.20352482136342917	0.16800039611621542	0.12268151180073905
1.22	0.17497596433147342	0.20307555524084478	0.16731846039476977	0.12178740106732333
1.23	0.17454398717336594	0.2026329153342193	0.16664372664498353	0.12090111299561275
1.24	0.17411872586945454	0.20219679944954846	0.16597609579471917	0.12002256472847846
1.25	0.17370007862955136	0.2017671068457791	0.16531547012001047	0.11915167442444582
1.26	0.17328794505010228	0.20134373821858675	0.1646617532288394	0.1182883612442204
1.27	0.17288222610020448	0.2009265956842158	0.16401485004506353	0.11743254533739642
1.28	0.17248282410765303	0.20051558276338433	0.1633746667924924	0.11658414782934524
1.29	0.17208964274501715	0.2001106043652561	0.16274111097911254	0.11574309080828125
1.3	0.17170258701574762	0.19971156677148122	0.16211409138145902	0.11490929731250277
1.31	0.1713215632403168	0.19931837762030793	0.16149351802913361	0.1140826913178062
1.32	0.17094647904239252	0.1989309458907679	0.1608793021894673	0.1132631977250705
1.33	0.17057724333504776	0.1985491818869364	0.16027135635232734	0.11245074234800993
1.34	0.17021376630700752	0.19817299722227044	0.159669594215067	0.11164525190109321
1.35	0.16985595940893436	0.1978023048040264	0.15907393066761763	0.11084665398762611
1.36	0.16950373533975513	0.19743701881775888	0.15848428177772217	0.11005487708799608
1.37	0.16915700803302944	0.19707705471190382	0.15790056477630834	0.10926985054807631
1.3800000000000001	0.16881569264336282	0.19672232918244723	0.15732269804300228	0.10849150456778738
1.3900000000000001	0.1684797055328659	0.19637276015768132	0.1567506010917802	0.10771977018981384
1.4000000000000001	0.16814896425766118	0.19602826678305088	0.15618419455675817	0.10695457928847467
1.41	0.1678233875544402	0.19568876940609076	0.15562340017811915	0.10619586455874448
1.42	0.1675028953270719	0.19535418956145742	0.1550681407881763	0.10544355950542415
1.43	0.167187408633265	0.1950244499560554	0.15451834029757172	0.10469759843245867
1.44	0.16687684967128588	0.19469947445426122	0.15397392368161059	0.10395791643240024
1.45	0.16657114176673357	0.1943791880632462	0.1534348169667287	0.1032244493760147
1.46	0.1662702093593749	0.19406351691839988	0.1529009472170943	0.1024971339020293
1.47	0.16597397799004007	0.19375238826885544	0.15237224252134202	0.10177590740702008
1.48	0.1656823742875822	0.19344573046311964	0.15184863197943926	0.10106070803543694
1.49	0.16539532595590137	0.19314347293480755	0.1513300456896839	0.10035147466976438
1.5	0.16511276176103593	0.19284554618848446	0.15081641473583257	0.09964814692081621
1.51	0.16483461151832238	0.19255188178561616	0.1503076711743593	0.09895066511816272
1.52	0.16456080607962603	0.1922624123306288	0.14980374802184315	0.09825897030068795
1.53	0.16429127732064358	0.1919770714570799	0.14930457924248502	0.09757300420727584
1.54	0.16402595812828025	0.19169579381394156	0.1488100997357522	0.09689270926762315
1.55	0.1637647823881024	0.19141851505199695	0.14832024532415078	0.09621802859317774
1.56	0.16350768497186766	0.19114517181035168	0.1478349527411241	0.09554890596820041
1.57	0.16325460172513404	0.19087570170306065	0.14735415961907833	0.0948852858409485
1.58	0.16300546945494995	0.19061004330587158	0.14687780447753276	0.09422711331497971
1.59	0.16276022591762607	0.19034813614308616	0.1464058267113952	0.0935743341405748
1.6	0.16251880980659114	0.1900899206745394	0.1459381665793618	0.09292689470627702
1.61	0.1622811607403328	0.18983533828269905	0.14547476519243993	0.09228474203054711
1.62	0.16204721925042517	0.18958433125988403	0.14501556450259442	0.09164782375353209
1.6300000000000001	0.16181692676964377	0.18933684279560445	0.14456050729151573	0.09101608812894654
1.6400000000000001	0.16159022562017025	0.18909281696402241	0.14410953715950972	0.09038948401606456
1.6500000000000001	0.16136705900188722	0.18885219871153558	0.1436625985145086	0.08976796087182108
1.6600000000000001	0.16114737098076465	0.18861493384448222	0.1432196365612017	0.08915146874302107
1.67	0.16093110647733921	0.1883809690169699	0.14278059729028605	0.08853995825865495
1.68	0.16071821125528737	0.1881502517188277	0.14234542746783582	0.08793338062231922
1.69	0.16050863191009343	0.1879227302636812	0.14191407462478992	0.08733168760474029
1.7	0.16030231585781327	0.18769835377715233	0.14148648704655709	0.08673483153640064
1.71	0.16009921132393498	0.18747707218518342	0.14106261376273788	0.08614276530026556
1.72	0.15989926733233728	0.1872588362024849	0.1406424045369628	0.0855554423246092
1.73	0.1597024336943462	0.1870435973211086	0.1402258098568455	0.08497281657593879
1.74	0.1595086609978909	0.18683130779914459	0.13981278092405125	0.08439484255201539
1.75	0.15931790059675996	0.1866219206495435	0.1394032696444789	0.08382147527496991
1.76	0.1591301045999575	0.18641538962906315	0.13899722861855646	0.08325267028451333
1.77	0.15894522586116125	0.18621166922733956	0.13859461113164875	0.08268838363123952
1.78	0.15876321796828174	0.18601071465608265	0.13819537114457744	0.08212857187001972
1.79	0.1585840352331242	0.18581248183839633	0.13779946328425166	0.081573192053487
1.8	0.15840763268115274	0.18561692739822194	0.1374068428344092	0.08102220172561005
1.81	0.15823396604135798	0.18542400864990638	0.13701746572646706	0.08047555891535442
1.82	0.1580629917362279	0.18523368358789316	0.1366312885304808	0.07993322213043064
1.83	0.15789466687182238	0.1850459108765367	0.13624826844621218	0.07939515035112749
1.84	0.15772894922795178	0.18486064984003994	0.13586836329430382	0.07886130302422971
1.85	0.15756579724845968	0.18467786045251336	0.13549153150756027	0.07833164005701856
1.86	0.15740517003160992	0.18449750332815673	0.13511773212233494	0.07780612181135456
1.87	0.1572470273205781	0.18431953971156215	0.13474692477002187	0.07728470909784078
1.8800000000000001	0.15709132949404744	0.1841439314681375	0.13437906966865162	0.07676736317006605
1.8900000000000001	0.15693803755690916	0.18397064107465114	0.13401412761459044	0.07625404571892663
1.9000000000000001	0.15678711313106758	0.18379963160989538	0.13365205997434199	0.07574471886702541
1.9100000000000001	0.15663851844634932	0.1836308667454698	0.13329282867645062	0.07523934516314765
1.92	0.15649221633151686	0.18346431073668307	0.13293639620350592	0.07473788757681205
1.93	0.15634817020538636	0.18329992841357176	0.13258272558424664	0.07424030949289616
1.94	0.15620634406804942	0.1831376851720376	0.13223178038576466	0.0737465747063352
1.95	0.15606670249219867	0.1829775469651	0.1318835247058068	0.07325664741689307
1.96	0.15592921061455636	0.18281948029426445	0.13153792316517443	0.07277049222400497
1.97	0.155793834127407	0.1826634522010067	0.13119494090021985	0.07228807412169
1.98	0.15566053927023202	0.18250943025836922	0.13085454355543855	0.0718093584935333
1.99	0.15552929282144753	0.1823573825626726	0.13051669727615645	0.07133431110773669
2.0	0.15540006209024387	0.1822072777253386	0.13018136870131178	0.07086289811223669
2.0100000000000002	0.15527281490852693	0.18205908486482436	0.12984852495632968	0.07039508602988895
2.02	0.1551475196229609	0.18191277359866814	0.12951813364609002	0.0699308417537185
2.0300000000000002	0.15502414508711135	0.18176831403564406	0.12919016284798648	0.06947013254223465
2.04	0.15490266065368913	0.18162567676802613	0.12886458110507668	0.06901292601480946
2.05	0.1547830361668935	0.1814848328639598	0.1285413574193222	0.06855919014711959
2.06	0.15466524195485468	0.181345753859941	0.12822046124491782	0.06810889326664972
2.07	0.15454924882217497	0.18120841175340072	0.1279018624817091	0.0676620040482575
2.08	0.15443502804256776	0.18107277899539478	0.12758553146869722	0.06721849150979868
2.09	0.15432255135159395	0.18093882848339798	0.12727143897763046	0.06677832500781172
2.1	0.1542117909394951	0.18080653355420082	0.1269595562066815	0.0663414742332612
2.11	0.1541027194441226	0.1806758679769087	0.1266498547742096	0.06590790920733895
2.12	0.15399530994396202	0.180546805946042	0.1263423067126064	0.0654776002773224
2.13	0.15388953595125254	0.18041932207473638	0.12603688446222558	0.06505051811248896
2.14	0.15378537140519993	0.18029339138804204	0.12573356086539408	0.06462663370008616
2.15	0.1536827906652827	0.1801689893163211	0.12543230916050527	0.06420591834135621
2.16	0.15358176850465108	0.1800460916887417	0.1251331029761925	0.06378834364761478
2.17	0.15348228010361728	0.17992467472686857	0.12483591632558245	0.06337388153638271
2.18	0.1533843010432369	0.17980471503834786	0.1245407236006272	0.06296250422757037
2.19	0.15328780729898017	0.17968618961068658	0.1242474995665147	0.06255418423971372
2.2	0.15319277523449318	0.17956907580512427	0.12395621935615603	0.06214889438626121
2.21	0.15309918159544647	0.17945335135059667	0.12366685846474933	0.06174660777191118
2.22	0.1530070035034725	0.17933899433779044	0.12337939274441899	0.061347297788998716
2.23	0.15291621845018905	0.17922598321328675	0.12309379839892967	0.06095093811393145
2.24	0.15282680429130932	0.17911429677379453	0.12281005197847414	0.06055750270367353
2.25	0.1527387392408366	0.1790039141604706	0.12252813037453393	0.06016696579227724
2.2600000000000002	0.15265200186534372	0.17889481485332656	0.12224801081481246	0.059779301887461354
2.27	0.15256657107833557	0.1787869786657211	0.12196967085823923	0.059394485767235806
2.2800000000000002	0.15248242613469457	0.178680385738937	0.12169308839004465	0.059012492476571914
2.29	0.15239954662520755	0.17857501653684124	0.12141824161690457	0.058633297324117525
2.3000000000000003	0.15231791247117354	0.17847085184062758	0.12114510906215367	0.05825687587895651
2.31	0.15223750391909183	0.17836787274364063	0.12087366956106685	0.05788320396741193
2.32	0.1521583015354285	0.17826606064627987	0.12060390225620807	0.05751225766989225
2.33	0.15208028620146172	0.17816539725098332	0.12033578659284533	0.05714401331778007
2.34	0.15200343910820416	0.17806586455728932	0.12006930231443168	0.056778447490362795
2.35	0.1519277417514018	0.17796744485697533	0.11980442945815077	0.05641553701180446
2.36	0.15185317592660827	0.17787012072927313	0.11954114835052664	0.0560552589481584
2.37	0.15177972372433382	0.17777387503615943	0.11927943960309675	0.05569759060442002
2.38	0.15170736752526834	0.17767869091772015	0.11901928410814752	0.05534250952161916
2.39	0.15163608999557693	0.17758455178758847	0.11876066303451166	0.05498999347395153
2.4	0.15156587408226746	0.17749144132845462	0.11850355782342625	0.05464002046594854
2.41	0.15149670300862972	0.17739934348764724	0.11824795018445128	0.05429256872968516
2.42	0.1514285602697441	0.17730824247278473	0.11799382209144746	0.0539476167220252
2.43	0.15136142962806032	0.1772181227474961	0.11774115577861277	0.05360514312190345
2.44	0.15129529510904405	0.17712896902720995	0.1174899337365769	0.053265126827644164
2.45	0.15123014099689178	0.17704076627501106	0.11724013870855297	0.05292754695431553
2.46	0.15116595183031153	0.176953499697563	0.11699175368654552	0.05259238283111934
2.47	0.15110271239837053	0.17686715474109646	0.11674476190761444	0.05225961399881571
2.48	0.151040407736407	0.17678171708746238	0.11649914685019382	0.051929220207182
2.49	0.15097902312200653	0.17669717265024792	0.11625489223046491	0.05160118141250577
2.5	0.15091854407104172	0.1766135075709561	0.1160119819987829	0.05127547777511111
2.5100000000000002	0.15085895633377414	0.17653070821524633	0.11577040033615646	0.0509520896569179
2.52	0.15080024589101806	0.17644876116923655	0.11553013165077936	0.05063099761903365
2.5300000000000002	0.1507423989503649	0.17636765323586487	0.11529116057461357	0.05031218241937721
2.54	0.1506854019424675	0.17628737143131062	0.1150534719600233	0.0499956250103343
2.5500000000000003	0.15062924151738363	0.17620790298147346	0.11481705087645887	0.049681306536443974
2.56	0.1505739045409779	0.17612923531851002	0.11458188260719028	0.04936920833211597
2.57	0.15051937809138086	0.17605135607742697	0.11434795264608914	0.049059311919378186
2.58	0.15046564945550506	0.17597425309272985	0.1141152466944592	0.048751599005654116
2.59	0.1504127061256168	0.1758979143951266	0.11388375065791377	0.04844605148156969
2.6	0.150360535795963	0.17582232820828533	0.11365345064330033	0.04814265141878916
2.61	0.15030912635945254	0.17574748294564507	0.11342433295567102	0.047841381067879545
2.62	0.15025846590439063	0.175673367207279	0.11319638409529872	0.0475422228562034
2.63	0.15020854271126655	0.17559996977680922	0.11296959075473806	0.04724515938583929
2.64	0.15015934524959296	0.1755272796183726	0.11274393981593045	0.04695017343152977
2.65	0.1501108621747963	0.17545528587363612	0.11251941834735307	0.04665724793865644
2.66	0.1500630823251582	0.17538397785886192	0.11229601360121054	0.04636636602124158
2.67	0.1500159947188059	0.17531334506202056	0.11207371301066911	0.046077510959976135
2.68	0.14996958855075226	0.17524337713995217	0.11185250418713284	0.045790666200273694
2.69	0.1499238531899836	0.17517406391557458	0.1116323749175607	0.0455058153503499
2.7	0.14987877817659537	0.17510539537513745	0.11141331316182448	0.04522294217932716
2.71	0.1498343532189742	0.17503736166552228	0.1111953070501068	0.044942030615364226
2.72	0.14979056819102668	0.17496995309158705	0.11097834488033835	0.04466306474381024
2.73	0.149747413129453	0.17490316011355483	0.11076241511567445	0.04438602880538291
2.74	0.1497048782310654	0.17483697334444614	0.1105475063820095	0.044110907194370635
2.75	0.14966295385015113	0.17477138354755362	0.11033360746552967	0.04383768445685806
2.7600000000000002	0.1496216304958779	0.17470638163395916	0.11012070731030252	0.04356634528897469
2.77	0.149580898829743	0.17464195866009188	0.10990879501590359	0.0432968745351666
2.7800000000000002	0.14954074966306352	0.17457810582532737	0.10969785983507895	0.0430292571864904
2.79	0.1495011739545087	0.1745148144696265	0.10948789117144356	0.042763478378929624
2.8000000000000003	0.14946216280767266	0.17445207607121405	0.10927887857721484	0.042499523391732894
2.81	0.1494237074686872	0.1743898822442957	0.10907081175098061	0.0422373776457737
2.82	0.14938579932387405	0.17432822473681342	0.10886368053550143	0.04197702670193154
2.83	0.14934842989743646	0.17426709542823854	0.1086574749155463	0.041718456259493955
2.84	0.14931159084918824	0.17420648632740124	0.10845218501576173	0.04146165215457937
2.85	0.1492752739723211	0.17414638957035683	0.10824780109857332	0.0412066003585803
2.86	0.1492394711912086	0.17408679741828756	0.10804431356211944	0.04095328697662664
2.87	0.149204174559247	0.17402770225543965	0.10784171293821668	0.040701698246068924
2.88	0.14916937625673146	0.1739690965870947	0.10763998989035647	0.04045182053498107
2.89	0.14913506858876793	0.17391097303757533	0.10743913521173246	0.04020364034068245
2.9	0.1491012439832197	0.1738533243482843	0.10723913982329812	0.03995714428827901
2.91	0.1490678949886879	0.17379614337577612	0.10703999477185422	0.03971231912922311
2.92	0.14903501427252608	0.17373942308986165	0.1068416912281657	0.03946915173989195
2.93	0.14900259461888735	0.17368315657174396	0.10664422048510747	0.03922762912018422
2.94	0.1489706289268045	0.17362733701218566	0.10644757395583869	0.038987738392134666
2.95	0.14893911020830186	0.17357195770970732	0.10625174317200518	0.03874946679854658
2.96	0.14890803158653898	0.1735170120688156	0.10605671978196939	0.03851280170164158
2.97	0.14887738629398492	0.1734624935982616	0.10586249554906768	0.03827773058172683
2.98	0.14884716767062328	0.17340839590932827	0.10566906234989452	0.03804424103587919
2.99	0.14881736916218724	0.1733547127141468	0.10547641217261286	0.03781232077664614
3.0	0.14878798431842385	0.17330143782404092	0.10528453711529069	0.037581957630763316
3.0100000000000002	0.1487590067913878	0.1732485651478994	0.10509342938426332	0.037353139537888345
3.02	0.14873043033376315	0.17319608869057598	0.10490308129252049	0.037125854549350766
3.0300000000000002	0.14870224879721367	0.17314400255131573	0.10471348525811888	0.03690009082691774
3.04	0.14867445613076033	0.17309230092220848	0.10452463380261869	0.03667583664157566
3.0500000000000003	0.1486470463791864	0.1730409780866677	0.10433651954954425	0.03645308037232692
3.06	0.14862001368146882	0.17299002841793543	0.1041491352228689	0.03623181050500209
3.0700000000000003	0.1485933522692362	0.17293944637761205	0.10396247364552252	0.03601201563108704
3.08	0.14856705646525234	0.17288922651421096	0.10377652773792259	0.035793684446564854
3.09	0.14854112068192546	0.1728393634617374	0.10359129051652764	0.03557680575077244
3.1	0.14851553941984208	0.1727898519382914	0.10340675509241314	0.0353613684452714
3.11	0.1484903072663258	0.172740686744694	0.10322291466986913	0.035147361532733255
3.12	0.14846541889401993	0.17269186276313675	0.10303976254501987	0.034934774115838556
3.13	0.1484408690594941	0.17264337495585383	0.10285729210446427	0.034723595396189896
3.14	0.14841665260187406	0.17259521836381644	0.10267549682393766	0.03451381467323852
3.15	0.14839276444149457	0.17254738810544942	0.10249437026699405	0.03430542134322432
3.16	0.14836919957857478	0.17249987937536898	0.10231390608370874	0.03409840489812923
3.17	0.1483459530919159	0.1724526874431422	0.10213409800940078	0.03389275492464349
3.18	0.14832302013762055	0.17240580765206687	0.10195493986337546	0.033688461103144995
3.19	0.1483003959478338	0.17235923541797218	0.10177642554768566	0.033485513206691256
3.2	0.1482780758295051	0.17231296622803954	0.1015985490459129	0.033283901100023945
3.21	0.148256055163171	0.17226699563964284	0.10142130442196667	0.03308361473858573
3.22	0.14823432940175837	0.1722213192792088	0.10124468581890249	0.03288464416754947
3.23	0.14821289406940766	0.17217593284109584	0.1010686874577581	0.032686979520859284
3.24	0.1481917447603157	0.17213083208649216	0.10089330363640765	0.03249061102028358
3.25	0.14817087713759805	0.17208601284233244	0.1007185287284334	0.032295528974479806
3.2600000000000002	0.1481502869321704	0.17204147100023198	0.10054435718201497	0.03210172377807065
3.27	0.14812996994164868	0.17199720251543985	0.10037078351883545	0.031909185910731774
3.2800000000000002	0.14810992202926748	0.1719532034058084	0.10019780233300458	0.03171790593629064
3.29	0.14809013912281677	0.1719094697507812	0.10002540828999833	0.03152787450183653
3.3000000000000003	0.1480706172135962	0.1718659976903967	0.09985359612561479	0.03133908233684148
3.31	0.14805135235538727	0.17182278342431	0.09968236064494622	0.031151520252291922
3.3200000000000003	0.148032340663442	0.1717798232108298	0.09951169672136681	0.03096517913983107
3.33	0.1480135783134894	0.17173711336597192	0.09934159929553606	0.03078004997091171
3.34	0.1479950615407578	0.1716946502625291	0.09917206337441731	0.030596123795959423
3.35	0.14797678663901406	0.1716524303291555	0.09900308403031152	0.03041339174354595
3.36	0.14795874995961836	0.1716104500494673	0.09883465639990588	0.03023184501957266
3.37	0.14794094791059528	0.17156870596115778	0.09866677568333679	0.03005147490646396
3.38	0.14792337695572003	0.17152719465512778	0.09849943714326748	0.029872272762370523
3.39	0.14790603361362	0.17148591277462985	0.0983326361039797	0.029694230020382115
3.4	0.14788891445689145	0.17144485701442763	0.09816636795047913	0.029517338187750063
3.41	0.14787201611123088	0.1714040241199687	0.09800062812761479	0.029341588845119036
3.42	0.14785533525458075	0.17136341088657117	0.09783541213921175	0.029166973645768198
3.43	0.14783886861628967	0.17132301415862436	0.09767071554721715	0.02899348431486145
3.44	0.1478226129762863	0.17128283082880225	0.09750653397085934	0.028821112648706754
3.45	0.14780656516426746	0.17124285783729037	0.0973428630858199	0.028649850514024366
3.46	0.14779072205889934	0.17120309217102547	0.097179698623418	0.028479689847223804
3.47	0.147775080587032	0.1711635308629478	0.09701703636980781	0.028310622653689606
3.48	0.14775963772292752	0.17112417099126606	0.09685487216518765	0.028142641007075555
3.49	0.14774439048750013	0.17108500967873425	0.09669320190302143	0.02797573704860737
3.5	0.1477293359475697	0.1710460440919408	0.09653202152927187	0.027809902986393766
3.5100000000000002	0.14771447121512735	0.1710072714406095	0.09637132704164571	0.0276451310947457
3.52	0.14769979344661305	0.17096868897691186	0.09621111448884988	0.02748141371350375
3.5300000000000002	0.14768529984220577	0.17093029399479107	0.09605137996985957	0.027318743247373458
3.54	0.14767098764512482	0.1708920838292971	0.09589211963319703	0.027157112165268657
3.5500000000000003	0.1476568541409431	0.17085405585593297	0.09573332967622167	0.02699651299966248
3.56	0.1476428966569118	0.17081620749001164	0.09557500634443057	0.02683693834594613
3.5700000000000003	0.14762911256129607	0.17077853618602357	0.09541714593077007	0.026678380861795237
3.58	0.14761549926272174	0.17074103943701507	0.09525974477495741	0.026520833266543656
3.59	0.14760205420953312	0.17070371477397667	0.09510279926281302	0.026364288340564687
3.6	0.14758877488916103	0.1706665597652415	0.09494630582560266	0.026208738924659573
3.61	0.1475756588275016	0.17062957201589393	0.09479026093938969	0.026054177919453192
3.62	0.14756270358830523	0.17059274916718792	0.09463466112439711	0.025900598284796836
3.63	0.14754990677257546	0.17055608889597468	0.09447950294437933	0.025747993039178015
3.64	0.14753726601797829	0.1705195889141401	0.09432478300600325	0.025596355259137133
3.65	0.14752477899826058	0.1704832469680514	0.09417049795823913	0.025445678078691032
3.66	0.14751244342267852	0.17044706083801284	0.09401664449176002	0.025295954688763226
3.67	0.14750025703543543	0.17041102833773045	0.09386321933835091	0.025147178336620803
3.68	0.14748821761512862	0.17037514731378547	0.09371021927032651	0.024999342325317853
3.69	0.14747632297420574	0.17033941564511662	0.09355764109995764	0.024852440013145398
3.7	0.1474645709584296	0.17030383124251078	0.09340548167890667	0.02470646481308766
3.71	0.14745295944635228	0.17026839204810215	0.09325373789767111	0.024561410192284687
3.72	0.14744148634879747	0.17023309603487935	0.09310240668503587	0.02441726967150113
3.73	0.14743014960835166	0.17019794120620121	0.0929514850075335	0.02427403682460121
3.74	0.1474189471988634	0.1701629255953197	0.09280096986891276	0.02413170527802971
3.75	0.14740787712495104	0.17012804726491138	0.09265085830961502	0.023990268710298954
3.7600000000000002	0.14739693742151824	0.17009330430661623	0.09250114740625867	0.023849720851481675
3.77	0.14738612615327779	0.17005869484058406	0.09235183427113111	0.02371005548270971
3.7800000000000002	0.1473754414142829	0.1700242170150283	0.09220291605168851	0.02357126643567846
3.79	0.1473648813274664	0.16998986900578708	0.09205438993006299	0.023433347592156983
3.8000000000000003	0.14735444404418718	0.1699556490158919	0.09190625312257714	0.0232962928835037
3.81	0.1473441277437846	0.16992155527514258	0.0917585028792659	0.023160096290187646
3.8200000000000003	0.14733393063313957	0.16988758603968981	0.09161113648340552	0.02302475184131516
3.83	0.147323850946243	0.1698537395916242	0.09146415125104969	0.022890253614161915
3.84	0.14731388694377162	0.16982001423857213	0.09131754453057231	0.02275659573371037
3.85	0.1473040369126703	0.1697864083132982	0.0911713137022174	0.022623772372192333
3.86	0.1472942991657412	0.16975292017331406	0.09102545617765556	0.022491777748636803
3.87	0.14728467204124004	0.1697195482004937	0.09087996939954705	0.02236060612842288
3.88	0.14727515390247853	0.16968629080069494	0.09073485084111142	0.02223025182283771
3.89	0.14726574313743312	0.16965314640338708	0.09059009800570342	0.022100709188639437
3.9	0.14725643815836084	0.16962011346128478	0.09044570842639547	0.021971972627625066
3.91	0.14724723740142065	0.16958719044998746	0.09030167966556606	0.021844036586203142
3.92	0.1472381393263012	0.16955437586762503	0.09015800931449433	0.021716895554971298
3.93	0.14722914241585466	0.16952166823450895	0.09001469499296086	0.02159054406829842
3.94	0.1472202451757365	0.16948906609278944	0.08987173434885401	0.0214649767039116
3.95	0.14721144613405118	0.16945656800611744	0.08972912505778251	0.021340188082487617
3.96	0.14720274384100324	0.1694241725593131	0.0895868648226934	0.021216172867248986
3.97	0.1471941368685544	0.16939187835803865	0.08944495137349585	0.021092925763564533
3.98	0.1471856238100861	0.16935968402847715	0.08930338246669053	0.020970441518554348
3.99	0.14717720328006745	0.16932758821701618	0.08916215588500434	0.020848714920699195
4.0	0.14716887391372843	0.16929558958993682	0.08902126943703056	0.020727740799454154
4.01	0.1471606343667387	0.16926368683310722	0.08888072095687433	0.020607514024866606
4.0200000000000005	0.14715248331489114	0.16923187865168185	0.08874050830380338	0.0204880295071984
4.03	0.14714441945379117	0.1692001637698048	0.08860062936190391	0.020369282196552176
4.04	0.14713644149854996	0.16916854093031827	0.08846108203974136	0.02025126708250183
4.05	0.14712854818348398	0.1691370088944758	0.08832186427002633	0.020133979193727017
4.0600000000000005	0.14712073826181807	0.16910556644165994	0.08818297400928543	0.020017413597651607
4.07	0.14711301050539427	0.16907421236910442	0.08804440923753679	0.01990156540008622
4.08	0.14710536370438473	0.1690429454916209	0.08790616795797046	0.01978642974487456
4.09	0.14709779666700942	0.1690117646413301	0.08776824819663345	0.01967200181354362
4.1	0.14709030821925853	0.16898066866739717	0.08763064800211937	0.01955827682495777
4.11	0.14708289720461895	0.1689496564357713	0.08749336544526257	0.01944525003497652
4.12	0.1470755624838055	0.16891872682892956	0.08735639861883682	0.019332916736116028
4.13	0.14706830293449621	0.16888787874562466	0.08721974563725839	0.019221272257214306
4.14	0.14706111745107203	0.16885711110063706	0.08708340463629335	0.0191103119631
4.15	0.14705400494436047	0.16882642282453075	0.08694737377276919	0.019000031254264776
4.16	0.14704696434138356	0.168795812863413	0.08681165122429073	0.018890425566539235
4.17	0.14703999458510972	0.16876528017869794	0.08667623518896002	0.01878149037077232
4.18	0.14703309463420952	0.16873482374687404	0.08654112388510037	0.018673221172514135
4.19	0.14702626346281553	0.16870444255927508	0.08640631555098438	0.018565613511702234
4.2	0.1470195000602858	0.1686741356218549	0.08627180844456594	0.018458662962351213
4.21	0.1470128034309712	0.1686439019549657	0.08613760084321612	0.018352365132245634
4.22	0.14700617259398643	0.1686137405931397	0.08600369104346267	0.01824671566263624
4.23	0.14699960658298478	0.16858365058487465	0.08587007736073377	0.018141710227939405
4.24	0.14699310444593625	0.1685536309924224	0.08573675812910488	0.018037344535439787
4.25	0.14698666524490933	0.16852368089158082	0.08560373170104976	0.017933614324996097
4.26	0.14698028805585625	0.1684937993714893	0.0854709964471948	0.01783051536875008
4.2700000000000005	0.1469739719684016	0.1684639855344272	0.08533855075607692	0.017728043470838475
4.28	0.14696771608563428	0.16843423849561562	0.08520639303390501	0.017626194467108083
4.29	0.14696151952390285	0.1684045573830222	0.08507452170432488	0.01752496422483384
4.3	0.14695538141261386	0.16837494133716932	0.08494293520818733	0.01742434864243981
4.3100000000000005	0.14694930089403369	0.1683453895109447	0.08481163200331986	0.017324343649223185
4.32	0.14694327712309327	0.16831590106941566	0.08468061056430144	0.01722494520508113
4.33	0.14693730926719606	0.16828647518964598	0.08454986938224063	0.01712614930024051
4.34	0.14693139650602893	0.16825711106051558	0.08441940696455676	0.01702795195499045
4.3500000000000005	0.146925538031376	0.1682278078825431	0.08428922183476437	0.016930349219417665
4.36	0.1469197330469356	0.1681985648677115	0.08415931253226064	0.016833337173144607
4.37	0.14691398076813986	0.16816938123929598	0.08402967761211588	0.01673691192507025
4.38	0.14690828042197737	0.16814025623169498	0.0839003156448671	0.016641069613113665
4.39	0.1469026312468185	0.16811118909026357	0.08377122521631429	0.016545806403960202
4.4	0.14689703249224342	0.16808217907114958	0.0836424049273199	0.016451118492810286
4.41	0.14689148341887281	0.16805322544113233	0.08351385339361095	0.01635700210313088
4.42	0.14688598329820157	0.16802432747746368	0.08338556924558402	0.016263453486409448
4.43	0.1468805314124346	0.1679954844677119	0.08325755112811307	0.01617046892191047
4.44	0.14687512705432543	0.16796669570960757	0.08312979770035994	0.016078044716434498
4.45	0.14686976952701747	0.16793796051089227	0.08300230763558747	0.015986177204079653
4.46	0.14686445814388768	0.16790927818916943	0.08287507962097539	0.015894862746005572
4.47	0.1468591922283923	0.16788064807175745	0.08274811235743873	0.015804097730199772
4.48	0.14685397111391574	0.16785206949554532	0.08262140455944887	0.01571387857124643
4.49	0.14684879414362095	0.16782354180685025	0.08249495495485702	0.015624201710097494
4.5	0.14684366067030313	0.16779506436127767	0.08236876228472033	0.015535063613846121
4.51	0.14683857005624465	0.1677666365235835	0.08224282530313022	0.015446460775502453
4.5200000000000005	0.14683352167307306	0.1677382576675381	0.08211714277704348	0.015358389713771637
4.53	0.14682851490162077	0.16770992717579306	0.08199171348611535	0.015270846972834116
4.54	0.1468235491317874	0.16768164443974928	0.08186653622253531	0.01518382912212813
4.55	0.14681862376240382	0.1676534088594277	0.0817416097908649	0.015097332756134434
4.5600000000000005	0.1468137382010984	0.16762521984334172	0.08161693300787796	0.015011354494163161
4.57	0.1468088918641657	0.16759707680837171	0.0814925047024031	0.014925890980142856
4.58	0.14680408417643667	0.1675689791796414	0.08136832371516836	0.014840938882411617
4.59	0.14679931457115125	0.16754092639039606	0.08124438889864799	0.014756494893510342
4.6000000000000005	0.14679458248983268	0.16751291788188297	0.08112069911691146	0.014672555729978038
4.61	0.14678988738216397	0.16748495310323336	0.08099725324547458	0.01458911813214918
4.62	0.14678522870586616	0.16745703151134614	0.08087405017115258	0.014506178863953096
4.63	0.14678060592657843	0.16742915257077376	0.0807510887919154	0.014423734712715366
4.64	0.14677601851774016	0.16740131575360948	0.08062836801674492	0.014341782488961162
4.65	0.1467714659604748	0.16737352053937665	0.08050588676549403	0.014260319026220592
4.66	0.14676694774347543	0.16734576641491936	0.08038364396874807	0.014179341180835919
4.67	0.14676246336289211	0.16731805287429527	0.0802616385676877	0.014098845831770738
4.68	0.1467580123222212	0.1672903794186695	0.08013986951395402	0.014018829880421012
4.69	0.14675359413219588	0.16726274555621062	0.08001833576951538	0.013939290250427987
4.7	0.14674920831067903	0.16723515080198798	0.07989703630653622	0.01386022388749294
4.71	0.14674485438255697	0.16720759467787064	0.07977597010724752	0.013781627759193754
4.72	0.1467405318796356	0.16718007671242793	0.0796551361638191	0.01370349885480331
4.73	0.14673624034053762	0.16715259644083155	0.07953453347823379	0.013625834185109618
4.74	0.14673197931060145	0.16712515340475909	0.0794141610621633	0.013548630782237765
4.75	0.14672774834178176	0.1670977471522989	0.07929401793684566	0.013471885699473551
4.76	0.14672354699255172	0.16707037723785664	0.0791741031329645	0.013395596011088891
4.7700000000000005	0.14671937482780614	0.16704304322206326	0.07905441569052998	0.01331975881216888
4.78	0.14671523141876672	0.16701574467168417	0.07893495465876128	0.01324437121844056
4.79	0.14671111634288847	0.16698848115952997	0.07881571909597088	0.013169430366103348
4.8	0.14670702918376757	0.16696125226436836	0.07869670806945003	0.013094933411661108
4.8100000000000005	0.14670296953105072	0.16693405757083773	0.07857792065535638	0.013020877531755832
4.82	0.1466989369803456	0.1669068966693616	0.07845935593860262	0.01294725992300296
4.83	0.14669493113313326	0.1668797691560648	0.07834101301274694	0.012874077801828247
4.84	0.14669095159668116	0.16685267463269057	0.07822289097988488	0.01280132840430625
4.8500000000000005	0.1466869979839581	0.16682561270651922	0.07810498895054274	0.012729008986000311
4.86	0.14668306991354998	0.16679858299028766	0.07798730604357233	0.01265711682180413
4.87	0.1466791670095774	0.16677158510211065	0.07786984138604722	0.012585649205784812
4.88	0.1466752889016138	0.1667446186654027	0.07775259411316046	0.01251460345102746
4.89	0.1466714352246055	0.16671768330880146	0.07763556336812356	0.012443976889481194
4.9	0.1466676056187926	0.16669077866609233	0.07751874830206701	0.012373766871806698
4.91	0.1466637997296311	0.16666390437613393	0.07740214807394194	0.012303970767225178
4.92	0.1466600172077164	0.16663706008278492	0.07728576185042338	0.012234585963368773
4.93	0.14665625770870763	0.1666102454348319	0.07716958880581459	0.012165609866132382
4.94	0.14665252089325342	0.16658346008591832	0.07705362812195281	0.01209703989952689
4.95	0.14664880642691883	0.16655670369447442	0.07693787898811628	0.012028873505533779
4.96	0.1466451139801128	0.16652997592364835	0.07682234060093251	0.01196110814396114
4.97	0.14664144322801773	0.16650327644123838	0.07670701216428777	0.011893741292300995
4.98	0.146637793850519	0.16647660491962576	0.0765918928892378	0.011826770445588004
4.99	0.14663416553213646	0.16644996103570917	0.07647698199391977	0.011760193116259475
5.0	0.14663055796195626	0.16642334447083948	0.07636227870346539	0.011694006834016687
5.01	0.14662697083356435	0.1663967549107562	0.07624778224991519	0.011628209145687542
5.0200000000000005	0.14662340384498046	0.1663701920455242	0.076133491872134	0.01156279761509046
5.03	0.1466198566985932	0.16634365556947192	0.07601940681572744	0.011497769822899557
5.04	0.14661632910109637	0.16631714518113014	0.07590552633295976	0.011433123366511115
5.05	0.14661282076342605	0.16629066058317188	0.07579184968267251	0.011368855859911224
5.0600000000000005	0.1466093314006985	0.16626420148235313	0.0756783761302045	0.01130496493354473
5.07	0.14660586073214932	0.1662377675894544	0.07556510494731283	0.011241448234185346
5.08	0.14660240848107325	0.16621135861922332	0.07545203541209472	0.011178303424806977
5.09	0.1465989743747649	0.16618497429031776	0.07533916680891081	0.01111552818445625
5.1000000000000005	0.14659555814446065	0.16615861432525028	0.07522649842830913	0.011053120208126219
5.11	0.14659215952528087	0.16613227845033293	0.07511402956695022	0.010991077206631197
5.12	0.14658877825617375	0.1661059663956232	0.07500175952753325	0.010929396906482793
5.13	0.1465854140798592	0.16607967789487058	0.0748896876187232	0.010868077049767057
5.14	0.14658206674277416	0.16605341268546406	0.0747778131550787	0.010807115394022744
5.15	0.14657873599501833	0.16602717050838028	0.07466613545698128	0.010746509712120728
5.16	0.14657542159030135	0.16600095110813257	0.07455465385056528	0.010686257792144474
5.17	0.14657212328588953	0.1659747542327206	0.0744433676676487	0.01062635743727164
5.18	0.14656884084255495	0.16594857963358092	0.074332276245665	0.01056680646565673
5.19	0.14656557402452403	0.16592242706553817	0.07422137892759588	0.010507602710314833
5.2	0.14656232259942759	0.16589629628675698	0.07411067506190483	0.010448744019006397
5.21	0.1465590863382514	0.1658701870586946	0.07400016400247168	0.010390228254123089
5.22	0.14655586501528733	0.16584409914605436	0.07388984510852789	0.01033205329257463
5.23	0.1465526584080857	0.16581803231673956	0.07377971774459278	0.010274217025676708
5.24	0.14654946629740764	0.16579198634180825	0.07366978128041062	0.010216717359039862
5.25	0.14654628846717893	0.16576596099542862	0.0735600350908884	0.010159552212459398
5.26	0.14654312470444397	0.16573995605483494	0.07345047855603468	0.010102719519806274
5.2700000000000005	0.14653997479932052	0.1657139713002844	0.07334111106089895	0.010046217228918977
5.28	0.1465368385449553	0.16568800651501428	0.073231931995512	0.009990043301496363
5.29	0.1465337157374802	0.16566206148520002	0.07312294075482703	0.00993419571299147
5.3	0.14653060617596894	0.16563613599991367	0.07301413673866144	0.009878672452506253
5.3100000000000005	0.14652750966239467	0.16561022985108326	0.0729055193516395	0.009823471522687291
5.32	0.14652442600158785	0.16558434283345222	0.0727970880031357	0.009768590939622405
5.33	0.14652135500119529	0.16555847474454016	0.07268884210721883	0.009714028732738205
5.34	0.14651829647163894	0.1655326253846035	0.07258078108259697	0.009659782944698526
5.3500000000000005	0.14651525022607634	0.16550679455659714	0.0724729043525628	0.009605851631303805
5.36	0.14651221608036075	0.16548098206613654	0.07236521134494017	0.00955223286139131
5.37	0.14650919385300235	0.16545518772146023	0.07225770149203085	0.009498924716736273
5.38	0.1465061833651299	0.16542941133339317	0.07215037423056231	0.009445925291953894
5.39	0.14650318444045307	0.16540365271531032	0.07204322900163602	0.009393232694402205
5.4	0.14650019690522492	0.16537791168310098	0.07193626525067652	0.00934084504408579
5.41	0.14649722058820558	0.16535218805513346	0.0718294824273811	0.009288760473560347
5.42	0.14649425532062588	0.1653264816522205	0.07172287998567005	0.0092369771278381
5.43	0.14649130093615187	0.16530079229758493	0.0716164573836378	0.009185493164294036
5.44	0.14648835727084963	0.1652751198168261	0.07151021408350441	0.009134306752572952
5.45	0.14648542416315088	0.1652494640378865	0.07140414955156782	0.009083416074497317
5.46	0.14648250145381875	0.16522382479101905	0.07129826325815683	0.009032819323975962
5.47	0.14647958898591426	0.16519820190875498	0.07119255467758448	0.008982514706913528
5.48	0.14647668660476337	0.1651725952258719	0.07108702328810212	0.00893250044112073
5.49	0.1464737941579244	0.16514700457936246	0.0709816685718541	0.008882774756225377
5.5	0.14647091149515568	0.16512142980840358	0.07087649001483307	0.008833335893584197
5.51	0.14646803846838422	0.1650958707543259	0.07077148710683571	0.008784182106195393
5.5200000000000005	0.14646517493167446	0.16507032726058393	0.07066665934141925	0.008735311658611968
5.53	0.14646232074119747	0.16504479917272616	0.07056200621585829	0.008686722826855797
5.54	0.1464594757552008	0.16501928633836652	0.07045752723110249	0.008638413898332451
5.55	0.14645663983397855	0.16499378860715508	0.07035322189173443	0.008590383171746726
5.5600000000000005	0.14645381283984213	0.1649683058307501	0.07024908970592836	0.008542628957018936
5.57	0.1464509946370912	0.16494283786279004	0.07014513018540926	0.008495149575201888
5.58	0.14644818509198515	0.16491738455886612	0.07004134284541254	0.008447943358398595
5.59	0.14644538407271512	0.16489194577649513	0.06993772720464414	0.008401008649680677
5.6000000000000005	0.14644259144937607	0.1648665213750929	0.06983428278524129	0.008354343803007465
5.61	0.14643980709393972	0.1648411112159478	0.0697310091127336	0.008307947183145805
5.62	0.1464370308802275	0.16481571516219506	0.06962790571600479	0.008261817165590523
5.63	0.14643426268388396	0.16479033307879087	0.06952497212725489	0.008215952136485584
5.64	0.14643150238235103	0.16476496483248754	0.06942220788196284	0.008170350492545919
5.65	0.14642874985484172	0.16473961029180842	0.06931961251884959	0.00812501064097991
5.66	0.1464260049823153	0.16471426932702354	0.06921718557984174	0.008079930999412526
5.67	0.14642326764745192	0.16468894181012547	0.06911492661003564	0.008035109995809133
5.68	0.14642053773462813	0.16466362761480557	0.06901283515766175	0.007990546068399914
5.69	0.1464178151298926	0.1646383266164305	0.06891091077404977	0.007946237665604953
5.7	0.14641509972094222	0.1646130386920191	0.06880915301359397	0.007902183245959938
5.71	0.14641239139709844	0.16458776372021974	0.06870756143371899	0.00785838127804249
5.72	0.14640969004928406	0.1645625015812878	0.06860613559484625	0.007814830240399109
5.73	0.14640699557000042	0.1645372521570635	0.06850487506036053	0.007771528621472744
5.74	0.1464043078533047	0.16451201533095022	0.06840377939657716	0.007728474919530951
5.75	0.1464016267947878	0.1644867909878929	0.06830284817270955	0.007685667642594664
5.76	0.1463989522915524	0.16446157901435685	0.06820208096083714	0.007643105308367561
5.7700000000000005	0.14639628424219125	0.164436379298307	0.06810147733587373	0.00760078644416601
5.78	0.14639362254676605	0.16441119172918714	0.06800103687553627	0.0075587095868496065
5.79	0.1463909671067864	0.16438601619789972	0.06790075916031402	0.007516873282752288
5.8	0.14638831782518907	0.16436085259678584	0.06780064377343802	0.0074752760876140145
5.8100000000000005	0.1463856746063177	0.1643357008196055	0.06770069030085109	0.007433916566513021
5.82	0.1463830373559027	0.16431056076151823	0.06760089833117801	0.00739279329379863
5.83	0.14638040598104146	0.16428543231906373	0.06750126745569639	0.007351904853024613
5.84	0.14637778039017882	0.16426031539014327	0.06740179726830747	0.007311249836883114
5.8500000000000005	0.14637516049308788	0.16423520987400092	0.06730248736550765	0.007270826847139104
5.86	0.14637254620085105	0.1642101156712051	0.06720333734636028	0.007230634494565392
5.87	0.14636993742584134	0.16418503268363063	0.06710434681246766	0.0071906713988781484
5.88	0.14636733408170408	0.16415996081444081	0.06700551536794358	0.007150936188672978
5.89	0.1463647360833385	0.16413489996806982	0.06690684261938609	0.007111427501361508
5.9	0.14636214334688025	0.16410985005020548	0.0668083281758507	0.007072143983108488
5.91	0.14635955578968338	0.16408481096777203	0.06670997164882368	0.007033084288769429
5.92	0.1463569733303033	0.16405978262891338	0.06661177265219617	0.006994247081828713
5.93	0.1463543958884795	0.16403476494297645	0.06651373080223802	0.006955631034338246
5.94	0.14635182338511868	0.16400975782049465	0.06641584571757239	0.006917234826856586
5.95	0.14634925574227814	0.163984761173172	0.06631811701915047	0.006879057148388577
5.96	0.1463466928831494	0.16395977491386715	0.06622054433022667	0.006841096696325459
5.97	0.14634413473204214	0.16393479895657745	0.0661231272763338	0.006803352176385491
5.98	0.14634158121436805	0.16390983321642363	0.06602586548525909	0.006765822302555022
5.99	0.1463390322566254	0.1638848776096347	0.06592875858701981	0.006728505797030064
6.0	0.14633648778638336	0.16385993205353255	0.0658318062138399	0.00669140139015833
6.01	0.1463339477322669	0.16383499646651753	0.06573500800012633	0.00665450782038172
6.0200000000000005	0.14633141202394165	0.16381007076805346	0.06563836358244612	0.006617823834179307
6.03	0.14632888059209923	0.16378515487865344	0.06554187259950343	0.006581348186010752
6.04	0.14632635336844244	0.16376024871986555	0.06544553469211703	0.006545079638260184
6.05	0.14632383028567117	0.16373535221425883	0.06534934950319804	0.00650901696118053
6.0600000000000005	0.14632131127746786	0.16371046528540953	0.06525331667772791	0.006473158932838287
6.07	0.14631879627848385	0.16368558785788737	0.06515743586273665	0.006437504339058749
6.08	0.14631628522432535	0.16366071985724226	0.06506170670728142	0.006402051973371652
6.09	0.14631377805154003	0.16363586120999082	0.06496612886242537	0.00636680063695727
6.1000000000000005	0.14631127469760347	0.16361101184360363	0.06487070198121656	0.006331749138592922
6.11	0.14630877510090615	0.16358617168649212	0.0647754257186674	0.0062968962945999345
6.12	0.1463062792007403	0.16356134066799588	0.0646802997317342	0.006262240928790991
6.13	0.14630378693728713	0.16353651871837022	0.06458532367929694	0.006227781872417923
6.140000000000001	0.1463012982516041	0.16351170576877389	0.06449049722213931	0.0061935179641199115
6.15	0.14629881308561268	0.16348690175125674	0.06439582002292923	0.006159448049872084
6.16	0.1462963313820858	0.1634621065987478	0.0643012917461991	0.006125570982934535
6.17	0.14629385308463602	0.16343732024504343	0.06420691205832676	0.006091885623801749
6.18	0.14629137813770318	0.1634125426247957	0.06411268062751653	0.006058390840152402
6.19	0.14628890648654316	0.16338777367350082	0.06401859712378041	0.006025085506799591
6.2	0.146286438077216	0.16336301332748776	0.06392466121891952	0.005991968505641418
6.21	0.14628397285657432	0.1633382615239072	0.06383087258650591	0.005959038725611998
6.22	0.14628151077225246	0.16331351820072032	0.0637372309018644	0.005926295062632825
6.23	0.14627905177265488	0.16328878329668808	0.06364373584205475	0.005893736419564527
6.24	0.14627659580694571	0.16326405675136035	0.06355038708585412	0.005861361706159011
6.25	0.1462741428250376	0.1632393385050654	0.06345718431373942	0.005829169839011965
6.26	0.14627169277758117	0.1632146284988995	0.06336412720787042	0.005797159741515735
6.2700000000000005	0.14626924561595464	0.16318992667471652	0.06327121545207239	0.0057653303438125756
6.28	0.14626680129225336	0.1631652329751179	0.06317844873181962	0.005733680582748268
6.29	0.1462643597592796	0.16314054734344258	0.0630858267342186	0.005702209401826072
6.3	0.14626192097053264	0.1631158697237571	0.06299334914799182	0.00567091575116108
6.3100000000000005	0.14625948488019877	0.16309120006084601	0.06290101566346133	0.005639798587434889
6.32	0.1462570514431415	0.16306653830020207	0.062808825972533	0.005608856873850629
6.33	0.146254620614892	0.163041884388017	0.06271677976868055	0.0055780895800883615
6.34	0.14625219235163958	0.1630172382711719	0.06262487674692993	0.005547495682260799
6.3500000000000005	0.1462497666102224	0.16299259989722825	0.06253311660384402	0.0055170741628693745
6.36	0.14624734334811812	0.16296796921441883	0.06244149903750719	0.005486824010760654
6.37	0.14624492252343485	0.16294334617163864	0.06235002374751044	0.00545674422108308
6.38	0.1462425040949023	0.16291873071843604	0.06225869043493637	0.00542683379524405
6.390000000000001	0.1462400880218629	0.16289412280500434	0.062167498802344553	0.00539709174086732
6.4	0.14623767426426293	0.16286952238217287	0.06207644855375698	0.005367517071750746
6.41	0.14623526278264407	0.16284492940139864	0.0619855393946437	0.005338108807824333
6.42	0.14623285353813506	0.16282034381475813	0.06189477103190866	0.005308865975108625
6.43	0.14623044649244307	0.16279576557493872	0.061804143173875684	0.005279787605673392
6.44	0.14622804160784575	0.16277119463523088	0.06171365553027462	0.005250872737596653
6.45	0.1462256388471829	0.16274663094952008	0.06162330781222768	0.005222120414923994
6.46	0.14622323817384866	0.1627220744722788	0.0615330997322359	0.005193529687628208
6.47	0.1462208395517834	0.1626975251585588	0.06144303100416577	0.0051650996115692425
6.48	0.14621844294546624	0.1626729829639833	0.061353101343236086	0.005136829248454435
6.49	0.14621604831990712	0.16264844784473975	0.061263310466004875	0.005108717665799074
6.5	0.14621365564063946	0.16262391975757193	0.061173658090356506	0.005080763936887244
6.51	0.14621126487371253	0.16259939865977285	0.061084143935488985	0.005052967140732968
6.5200000000000005	0.14620887598568427	0.16257488450917726	0.06099476772190134	0.005025326362041652
6.53	0.146206488943614	0.1625503772641548	0.06090552917138121	0.00499784069117181
6.54	0.14620410371505518	0.16252587688360262	0.06081642800699252	0.0049705092240970895
6.55	0.14620172026804856	0.16250138332693848	0.06072746395306342	0.004943331062368576
6.5600000000000005	0.14619933857111506	0.16247689655409386	0.0606386367351742	0.004916305313077381
6.57	0.1461969585932491	0.16245241652550735	0.060549946080145495	0.004889431088817511
6.58	0.1461945803039118	0.16242794320211768	0.060461391716026526	0.00486270750764903
6.59	0.14619220367302427	0.16240347654535722	0.06037297337208357	0.004836133693061471
6.6000000000000005	0.14618982867096111	0.1623790165171456	0.06028469077878847	0.004809708773937551
6.61	0.14618745526854401	0.16235456307988302	0.060196543667807335	0.004783431884517133
6.62	0.1461850834370353	0.16233011619644416	0.060108531771989424	0.0047573021643614755
6.63	0.14618271314813167	0.16230567583017172	0.06002065482535602	0.0047313187583177445
6.640000000000001	0.14618034437395805	0.16228124194487042	0.05993291256308955	0.00470548081648378
6.65	0.1461779770870614	0.16225681450480084	0.05984530472152284	0.004679787494173142
6.66	0.14617561126040493	0.16223239347467333	0.05975783103812841	0.004654237951880402
6.67	0.14617324686736183	0.16220797881964233	0.0596704912515079	0.004628831355246703
6.68	0.14617088388170965	0.16218357050530022	0.05958328510138178	0.00460356687502557
6.69	0.14616852227762447	0.1621591684976719	0.05949621232857895	0.004578443687048977
6.7	0.1461661620296754	0.16213477276320873	0.059409272675026624	0.004553460972193662
6.71	0.14616380311281843	0.1621103832687833	0.05932246588374023	0.004528617916347697
6.72	0.14616144550239166	0.1620859999816835	0.05923579169881357	0.004503913710377298
6.73	0.14615908917410933	0.1620616228696076	0.059149249865408884	0.00447934755009389
6.74	0.14615673410405644	0.16203725190065826	0.05906284012974725	0.004454918636221405
6.75	0.1461543802686839	0.1620128870433377	0.05897656223909891	0.004430626174363827
6.76	0.14615202764480278	0.1619885282665422	0.05889041594177386	0.004406469374972977
6.7700000000000005	0.14614967620957953	0.16196417553955705	0.05880440098711242	0.0043824474533165295
6.78	0.14614732594053073	0.1619398288320514	0.05871851712547601	0.004358559629446271
6.79	0.14614497681551805	0.16191548811407327	0.058632764108238	0.004334805128166583
6.8	0.14614262881274365	0.16189115335604462	0.05854714168777464	0.00431118317900317
6.8100000000000005	0.1461402819107448	0.16186682452875634	0.05846164961745611	0.0042876930161719964
6.82	0.1461379360883895	0.1618425016033635	0.05837628765163772	0.004264333878548471
6.83	0.14613559132487158	0.16181818455138072	0.05829105554565114	0.004241105009636847
6.84	0.14613324759970603	0.16179387334467712	0.058205953055795755	0.004218005657539844
6.8500000000000005	0.14613090489272454	0.16176956795547215	0.058120979939330165	0.004195035074928491
6.86	0.14612856318407072	0.1617452683563306	0.058036135954463705	0.0041721925190122
6.87	0.1461262224541959	0.16172097452015835	0.05795142086034814	0.0041494772515090475
6.88	0.1461238826838546	0.16169668642019788	0.05786683441706938	0.004126888538616272
6.890000000000001	0.14612154385410003	0.16167240403002375	0.05778237638563935	0.004104425650980987
6.9	0.1461192059462803	0.1616481273235384	0.057698046527987934	0.004082087863671114
6.91	0.1461168689420336	0.16162385627496786	0.05761384460695502	0.004059874456146516
6.92	0.14611453282328435	0.16159959085885753	0.05752977038628257	0.004037784712230343
6.93	0.1461121975722392	0.161575331050068	0.05744582363060692	0.004015817920080594
6.94	0.14610986317138266	0.16155107682377093	0.057362004105451	0.003993973372161867
6.95	0.14610752960347345	0.16152682815544506	0.057278311577216794	0.0039722503652173235
6.96	0.14610519685154028	0.1615025850208722	0.05719474581317775	0.003950648200240865
6.97	0.1461028648988782	0.16147834739613331	0.05711130658147146	0.0039291661824494865
6.98	0.1461005337290446	0.16145411525760447	0.05702799365109216	0.003907803621255851
6.99	0.14609820332585557	0.1614298885819533	0.05694480679188356	0.0038865598302410477
7.0	0.14609587367338214	0.16140566734613498	0.05686174577453165	0.003865434127127552
7.01	0.14609354475594655	0.16138145152738861	0.05677881037055756	0.0038444258337523773
7.0200000000000005	0.14609121655811877	0.16135724110323338	0.0566960003523106	0.0038235342760404227
7.03	0.1460888890647128	0.16133303605146526	0.05661331549296125	0.0038027587839780047
7.04	0.14608656226078318	0.16130883635015297	0.056530755566494305	0.0037820986915865864
7.05	0.1460842361316217	0.16128464197763487	0.05644832034770216	0.003761553336896687
7.0600000000000005	0.14608191066275372	0.16126045291251523	0.05636600961217802	0.0037411220619219874
7.07	0.14607958583993502	0.1612362691336608	0.05628382313630931	0.003720804212633609
7.08	0.14607726164914836	0.16121209062019745	0.05620176069727104	0.0037005991389345823
7.09	0.14607493807660016	0.16118791735150695	0.05611982207301948	0.003680506194634499
7.1000000000000005	0.1460726151087175	0.16116374930722335	0.05603800704228557	0.003660524737424341
7.11	0.1460702927321447	0.16113958646723003	0.05595631538456872	0.003640654128851486
7.12	0.1460679709337403	0.16111542881165633	0.05587474688013042	0.0036208937342948992
7.13	0.14606564970057395	0.1610912763208744	0.05579330130998815	0.0036012429229404903
7.140000000000001	0.14606332901992333	0.16106712897549597	0.05571197845590918	0.003581701067756655
7.15	0.14606100887927112	0.1610429867563695	0.055630778100404545	0.003562267545469982
7.16	0.14605868926630222	0.16101884964457686	0.05554970002672303	0.0035429417365411353
7.17	0.14605637016890052	0.16099471762143056	0.055468744018845245	0.0035237230251409083
7.18	0.14605405157514634	0.1609705906684705	0.05538790986147782	0.0035046107991264443
7.19	0.1460517334733132	0.16094646876746135	0.055307197340047534	0.0034856044500176262
7.2	0.14604941585186557	0.1609223519003894	0.05522660624069562	0.003466703372973629
7.21	0.1460470986994555	0.1608982400494598	0.05514613635027213	0.0034479069667696454
7.22	0.14604478200492038	0.16087413319709387	0.05506578745633027	0.003429214633773768
7.23	0.14604246575727992	0.1608500313259261	0.05498555934712092	0.0034106257799240342
7.24	0.14604014994573367	0.16082593441880155	0.0549054518115871	0.0033921398147056373
7.25	0.14603783455965846	0.16080184245877308	0.05482546463935862	0.0033737561511282925
7.26	0.14603551958860567	0.16077775542909878	0.05474559762074666	0.003355474205703764
7.2700000000000005	0.14603320502229872	0.16075367331323911	0.054665850546738504	0.00333729339842355
7.28	0.14603089085063076	0.16072959609485463	0.054586223208992306	0.00331921315273672
7.29	0.14602857706366187	0.16070552375780314	0.05450671539983186	0.003301232895527912
7.3	0.14602626365161697	0.1606814562861373	0.054427326912241544	0.003283352057095479
7.3100000000000005	0.1460239506048832	0.16065739366410212	0.05434805753986122	0.0032655700711297945
7.32	0.14602163791400755	0.1606333358761324	0.054268907076981225	0.003247886374691697
7.33	0.14601932556969469	0.16060928290685045	0.05418987531853738	0.003230300408191098
7.34	0.14601701356280455	0.16058523474106356	0.054110962060106176	0.0032128116153657335
7.3500000000000005	0.14601470188435012	0.16056119136376168	0.054032167097899805	0.0031954194432600603
7.36	0.14601239052549506	0.16053715276011515	0.05395349022876148	0.0031781233422042985
7.37	0.14601007947755162	0.1605131189154722	0.053874931250160615	0.003160922765793632
7.38	0.14600776873197863	0.16048908981535692	0.053796489960188175	0.003143817170867532
7.390000000000001	0.14600545828037903	0.16046506544546676	0.05371816615755202	0.0031268060174892455
7.4	0.14600314811449788	0.1604410457916706	0.053639959641572296	0.0031098887689254037
7.41	0.14600083822622045	0.16041703084000625	0.053561870212176975	0.003093064891625799
7.42	0.1459985286075699	0.1603930205766786	0.05348389766989725	0.0030763338552032703
7.43	0.14599621925070547	0.16036901498805722	0.0534060418158632	0.0030596951324137526
7.44	0.1459939101479203	0.16034501406067447	0.05332830245179933	0.0030431481991364502
7.45	0.14599160129163963	0.1603210177812232	0.05325067938002026	0.003026692534354152
7.46	0.14598929267441874	0.16029702613655494	0.05317317240342642	0.003010327620133682
7.47	0.14598698428894114	0.16027303911367777	0.05309578132549979	0.0029940529416064795
7.48	0.14598467612801658	0.16024905669975428	0.05301850595029972	0.0029778679869493204
7.49	0.14598236818457916	0.16022507888209964	0.05294134608245875	0.002961772247365168
7.5	0.14598006045168574	0.16020110564817971	0.05286430152717847	0.0029457652170641483
7.51	0.14597775292251383	0.1601771369856091	0.05278737209022554	0.002929846393244668
7.5200000000000005	0.14597544559036002	0.16015317288214914	0.052710557577927565	0.002914015276074653
7.53	0.14597313844863802	0.16012921332570623	0.05263385779716919	0.002898271368672915
7.54	0.14597083149087722	0.16010525830432992	0.05255727255538808	0.002882614177090656
7.55	0.14596852471072064	0.16008130780621097	0.0524808016605711	0.002867043210293081
7.5600000000000005	0.1459662181019235	0.1600573618196797	0.05240444492125043	0.002851557980141157
7.57	0.14596391165835154	0.1600334203332042	0.05232820214649974	0.002836158001373481
7.58	0.14596160537397915	0.16000948333538853	0.052252073145930424	0.002820842791588275
7.59	0.14595929924288803	0.159985550814971	0.052176057729687884	0.00280561187122551
7.6000000000000005	0.1459569932592655	0.15996162276082257	0.052100155708447816	0.0027904647635491444
7.61	0.14595468741740292	0.15993769916194495	0.05202436689341257	0.002775400994629486
7.62	0.145952381711694	0.15991378000746917	0.05194869109630751	0.0027604200933256753
7.63	0.14595007613663358	0.1598898652866538	0.05187312812937751	0.0027455215912682825
7.640000000000001	0.145947770686816	0.15986595498888345	0.051797677805383295	0.0027307050228420303
7.65	0.1459454653569333	0.1598420491036671	0.05172233993759807	0.0027159699251686274
7.66	0.14594316014177436	0.1598181476206364	0.051647114339803964	0.002701315838089718
7.67	0.14594085503622298	0.15979425052954443	0.051572000826288655	0.002686742304149955
7.68	0.1459385500352566	0.15977035782026391	0.05149699921184196	0.0026722488685801777
7.69	0.14593624513394493	0.15974646948278576	0.051422109311752486	0.0026578350792807065
7.7	0.1459339403274486	0.1597225855072176	0.0513473309418043	0.0026435004868047528
7.71	0.14593163561101768	0.15969870588378232	0.05127266391827364	0.00262924464434194
7.72	0.14592933097999045	0.15967483060281665	0.05119810805792574	0.002615067107701932
7.73	0.145927026429792	0.1596509596547695	0.051123663178011494	0.0026009674352981773
7.74	0.14592472195593295	0.1596270930302008	0.051049329096264355	0.002586945188131757
7.75	0.14592241755400823	0.1596032307197801	0.05097510563089717	0.0025729999297753455
7.76	0.1459201132196956	0.159579372714285	0.05090099260059908	0.002559131226357278
7.7700000000000005	0.1459178089487548	0.15955551900459986	0.05082698982453238	0.0025453386465457252
7.78	0.14591550473702586	0.15953166958171455	0.050753097122329574	0.002531621761532971
7.79	0.14591320058042812	0.15950782443672296	0.05067931431409023	0.0025179801450198012
7.8	0.14591089647495906	0.15948398356082194	0.05060564122037809	0.0025044133731999896
7.8100000000000005	0.14590859241669296	0.1594601469453097	0.05053207766221807	0.002490921024744898
7.82	0.14590628840178	0.15943631458158472	0.050458623461093366	0.0024775026807881675
7.83	0.14590398442644478	0.15941248646114448	0.050385278438942506	0.0024641579249105212
7.84	0.14590168048698543	0.15938866257558423	0.05031204241815655	0.0024508863431246643
7.8500000000000005	0.14589937657977237	0.15936484291659558	0.050238915221576225	0.0024376875238602846
7.86	0.14589707270124733	0.15934102747596554	0.0501658966724891	0.002424561057949156
7.87	0.14589476884792213	0.15931721624557518	0.05009298659462684	0.002411506538610336
7.88	0.14589246501637762	0.1592934092173985	0.050020184812162444	0.0023985235614354707
7.890000000000001	0.14589016120326287	0.15926960638350116	0.04994749114970754	0.002385611724374186
7.9	0.1458878574052937	0.15924580773603952	0.04987490543230967	0.0023727706277195853
7.91	0.145885553619252	0.15922201326725935	0.049802427485449656	0.0023599998740938405
7.92	0.14588324984198467	0.15919822296949473	0.04973005713503893	0.002347299068433876
7.930000000000001	0.14588094607040242	0.15917443683516697	0.04965779420741695	0.0023346678179771525
7.94	0.145878642301479	0.15915065485678356	0.0495856385293486	0.0023221057322475396
7.95	0.14587633853225027	0.15912687702693704	0.04951358992802166	0.0023096124230412873
7.96	0.14587403475981298	0.1591031033383039	0.04944164823104425	0.002297187504413087
7.97	0.14587173098132403	0.15907933378364364	0.04936981326644232	0.0022848305926622256
7.98	0.14586942719399948	0.15905556835579754	0.049298084862657195	0.0022725413063188313
7.99	0.14586712339511382	0.1590318070476879	0.04922646284854312	0.00226031926613021
8.0	0.14586481958199865	0.15900804985231684	0.04915494705336484	0.0022481640950472725
8.01	0.14586251575204226	0.1589842967627653	0.049083537306795114	0.0022360754182110493
8.02	0.1458602119026884	0.15896054777219218	0.04901223343891247	0.0022240528629392975
8.03	0.14585790803143556	0.15893680287383327	0.04894103528019874	0.002212096058713193
8.040000000000001	0.14585560413583626	0.1589130620610003	0.048869942661536776	0.0022002046371641095
8.05	0.14585330021349593	0.15888932532708	0.04879895541420814	0.002188378232060492
8.06	0.14585099626207226	0.15886559266553318	0.04872807336989078	0.0021766164792948054
8.07	0.14584869227927424	0.1588418640698938	0.04865729636065685	0.0021649190168705748
8.08	0.14584638826286173	0.15881813953376814	0.04858662421897036	0.002153285484889514
8.09	0.14584408421064407	0.1587944190508336	0.04851605677768508	0.0021417155255387317
8.1	0.14584178012047982	0.15877070261483828	0.04844559387004223	0.0021302087830780245
8.11	0.1458394759902758	0.15874699021959968	0.04837523532966837	0.002118764903827256
8.120000000000001	0.14583717181798617	0.158723281859004	0.048304980990573274	0.0021073835361538123
8.13	0.14583486760161202	0.15869957752700548	0.048234830687147706	0.0020960643304601457
8.14	0.1458325633392004	0.15867587721762513	0.04816478425416142	0.002084806939171397
8.15	0.14583025902884347	0.15865218092495026	0.048094841526760995	0.0020736110167230972
8.16	0.14582795466867823	0.15862848864313353	0.04802500234046778	0.002062476219548951
8.17	0.14582565025688535	0.15860480036639213	0.04795526653117592	0.0020514022060687015
8.18	0.14582334579168876	0.158581116089007	0.04788563393515018	0.0020403886366760727
8.19	0.14582104127135478	0.15855743580532186	0.0478161043890241	0.00202943517372679
8.2	0.1458187366941916	0.15853375950974288	0.047746677729797904	0.002018541481526678
8.21	0.14581643205854852	0.15851008719673748	0.04767735379483657	0.0020077072263198384
8.22	0.14581412736281532	0.15848641886083367	0.04760813242186788	0.0019969320762769
8.23	0.14581182260542158	0.15846275449661942	0.0475390134489805	0.001986215701483357
8.24	0.14580951778483614	0.15843909409874177	0.047469996714622015	0.0019755577739279623
8.25	0.1458072128995663	0.15841543766190622	0.04740108205759713	0.0019649579674912154
8.26	0.14580490794815734	0.158391785180876	0.04733226931706572	0.0019544159579339164
8.27	0.14580260292919192	0.15836813665047114	0.047263558332541	0.0019439314228857966
8.28	0.14580029784128937	0.15834449206556808	0.0471949489438877	0.0019335040418342177
8.290000000000001	0.14579799268310514	0.15832085142109883	0.047126440991320226	0.0019231334961129513
8.3	0.14579568745333027	0.15829721471205024	0.047058034315400905	0.001912819468891028
8.31	0.1457933821506907	0.15827358193346336	0.04698972875703808	0.0019025616451616557
8.32	0.14579107677394687	0.15824995308043277	0.04692152415748453	0.0018923597117312136
8.33	0.145788771321893	0.15822632814810592	0.04685342035833555	0.0018822133572083148
8.34	0.14578646579335655	0.15820270713168252	0.04678541720152731	0.0018721222719929429
8.35	0.14578416018719778	0.15817909002641384	0.046717514529335105	0.0018620861482656517
8.36	0.14578185450230915	0.15815547682760203	0.046649712184371674	0.0018521046799768422
8.370000000000001	0.1457795487376148	0.15813186753059963	0.046582010009585485	0.001842177562836105
8.38	0.14577724289206997	0.15810826213080884	0.04651440784825915	0.00183230449430163
8.39	0.14577493696466065	0.1580846606236809	0.04644690554400762	0.001822485173569689
8.4	0.14577263095440277	0.15806106300471562	0.046379502940776744	0.0018127193015641768
8.41	0.1457703248603421	0.15803746926946055	0.046312199882841444	0.001803006580926232
8.42	0.14576801868155345	0.15801387941351067	0.046244996214804296	0.0017933467160039138
8.43	0.14576571241714031	0.15799029343250756	0.04617789178159381	0.0017837394128419517
8.44	0.14576340606623428	0.15796671132213896	0.04611088642846291	0.0017741843791715536
8.45	0.14576109962799483	0.15794313307813818	0.04604398000098739	0.0017646813244002902
8.46	0.14575879310160852	0.1579195586962835	0.04597717234506429	0.0017552299596020335
8.47	0.14575648648628872	0.15789598817239772	0.045910463306910475	0.0017458299975069654
8.48	0.1457541797812752	0.1578724215023475	0.04584385273306104	0.0017364811524916482
8.49	0.1457518729858336	0.15784885868204288	0.045777340470367835	0.0017271831405691596
8.5	0.14574956609925496	0.15782529970743664	0.04571092636599793	0.0017179356793792914


==> data/sigma_0.012/var_micro_headers.tsv <==
time
stddev (1 column per value of mu)

